A computational study of lateral phase separation in biological membranes

Conservative and non-conservative phase-field models are considered for the numerical simulation of lateral phase separation and coarsening in biological membranes. An unfitted finite element method is devised for these models to allow for a flexible treatment of complex shapes in the absence of an explicit surface parametrization. For a set of biologically relevant shapes and parameter values, the paper compares the dynamic coarsening produced by conservative and non-conservative numerical models, its dependence on certain geometric characteristics and convergence to the final equilibrium

==> energy_AC_S=0.01_Plot_test9_l=6_BDF2=0.100000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.881584	0.000000	1.209755	41.129597
0.100000	0.000000	1.801114	0.000000	1.085864	18.867756
0.200000	0.000000	1.936505	0.000000	1.326133	14.659162
0.300000	0.000000	2.308039	0.000000	1.874106	14.434271
0.400000	0.000000	2.886609	0.000000	2.403209	353.453308
0.500000	0.000000	81.029099	0.000000	81.155937	918.000000


==> energy_AC_S=0.101_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega) 	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.889752	0.000000	1.211271	41.349987
0.100000	0.000000	1.810341	0.000000	1.082038	19.216869
0.200000	0.000000	1.878181	0.000000	1.182567	16.799324
0.300000	0.000000	2.137918	0.000000	1.538200	12.753773
0.400000	0.000000	2.296831	0.000000	1.711843	11.677910
0.500000	0.000000	2.252943	0.000000	1.661262	11.665805
0.600000	0.000000	2.304002	0.000000	1.707437	10.850735
0.700000	0.000000	2.293614	0.000000	1.713916	10.507812
0.800000	0.000000	2.332725	0.000000	1.735758	10.147178
0.900000	0.000000	2.335669	0.000000	1.735633	10.159429
1.000000	0.000000	2.388679	0.000000	1.758325	9.935372
1.100000	0.000000	2.342194	0.000000	1.731644	10.099869
1.200000	0.000000	2.405845	0.000000	1.775663	9.805132
1.300000	0.000000	2.339316	0.000000	1.735056	10.165573
1.400000	0.000000	2.361737	0.000000	1.758326	9.973310
1.500000	0.000000	2.331296	0.000000	1.740473	9.926279
1.600000	0.000000	2.374377	0.000000	1.778622	9.601780
1.700000	0.000000	2.381692	0.000000	1.757181	9.646544
1.800000	0.000000	2.469085	0.000000	1.791473	9.363967
1.900000	0.000000	2.352510	0.000000	1.759744	9.781885
2.000000	0.000000	2.379571	0.000000	1.782434	9.635428
2.100000	0.000000	2.401322	0.000000	1.745066	9.535597
2.200000	0.000000	2.434826	0.000000	1.821528	8.836711
2.300000	0.000000	2.392614	0.000000	1.782741	9.441487
2.400000	0.000000	2.396242	0.000000	1.782514	9.603128
2.500000	0.000000	2.405899	0.000000	1.767717	9.551155
2.600000	0.000000	2.385239	0.000000	1.786300	9.197097
2.700000	0.000000	2.397040	0.000000	1.798718	9.207847
2.800000	0.000000	2.414891	0.000000	1.781662	9.298171
2.900000	0.000000	2.436422	0.000000	1.794247	9.215116
3.000000	0.000000	2.425238	0.000000	1.787596	9.328608
3.100000	0.000000	2.438880	0.000000	1.790598	9.356362
3.200000	0.000000	2.425138	0.000000	1.772343	9.581658
3.300000	0.000000	2.418451	0.000000	1.784313	9.418687
3.400000	0.000000	2.398648	0.000000	1.786819	9.329440
3.500000	0.000000	2.390166	0.000000	1.789034	9.381974
3.600000	0.000000	2.411674	0.000000	1.783800	9.483966
3.700000	0.000000	2.384507	0.000000	1.769777	9.500422
3.800000	0.000000	2.427243	0.000000	1.795288	9.189952
3.900000	0.000000	2.370245	0.000000	1.783458	9.384669
4.000000	0.000000	2.448234	0.000000	1.787310	9.289899
4.100000	0.000000	2.435504	0.000000	1.790293	9.197529
4.200000	0.000000	2.404096	0.000000	1.806967	9.186099
4.300000	0.000000	2.440754	0.000000	1.776461	9.417667
4.400000	0.000000	2.470785	0.000000	1.799507	9.067196
4.500000	0.000000	2.461843	0.000000	1.794856	8.961270
4.600000	0.000000	2.488984	0.000000	1.821431	9.054094
4.700000	0.000000	2.393873	0.000000	1.768979	9.451339
4.800000	0.000000	2.471532	0.000000	1.804806	9.081388
4.900000	0.000000	2.453762	0.000000	1.801315	9.197925
5.000000	0.000000	2.421903	0.000000	1.783873	9.257973
5.100000	0.000000	2.470935	0.000000	1.807584	8.922777
5.200000	0.000000	2.451949	0.000000	1.808335	9.110032
5.300000	0.000000	2.420547	0.000000	1.795459	9.248528
5.400000	0.000000	2.449824	0.000000	1.810373	9.392126
5.500000	0.000000	2.403964	0.000000	1.750602	9.792140
5.600000	0.000000	2.409315	0.000000	1.801997	8.970343
5.700000	0.000000	2.466863	0.000000	1.802590	8.971127
5.800000	0.000000	2.456981	0.000000	1.808827	9.062234
5.900000	0.000000	2.436058	0.000000	1.790689	9.237106
6.000000	0.000000	2.433129	0.000000	1.801048	9.024750
6.100000	0.000000	2.465714	0.000000	1.819962	8.881992
6.200000	0.000000	2.429606	0.000000	1.778803	9.245991
6.300000	0.000000	2.466316	0.000000	1.812689	8.883418
6.400000	0.000000	2.462554	0.000000	1.807034	9.009896
6.500000	0.000000	2.427034	0.000000	1.800669	9.125748
6.600000	0.000000	2.476931	0.000000	1.798704	9.015582
6.700000	0.000000	2.445699	0.000000	1.825268	8.798616
6.800000	0.000000	2.470621	0.000000	1.794528	9.241449
6.900000	0.000000	2.475516	0.000000	1.800606	9.043694
7.000000	0.000000	2.456529	0.000000	1.806951	9.030993
7.100000	0.000000	2.473222	0.000000	1.799100	9.221103
7.200000	0.000000	2.455912	0.000000	1.790027	9.167918
7.300000	0.000000	2.480974	0.000000	1.808108	8.843516
7.400000	0.000000	2.493939	0.000000	1.818232	8.953058
7.500000	0.000000	2.454431	0.000000	1.791995	9.328159
7.600000	0.000000	2.415305	0.000000	1.785357	9.060555
7.700000	0.000000	2.478529	0.000000	1.830998	8.625357
7.800000	0.000000	2.445561	0.000000	1.796494	9.321802
7.900000	0.000000	2.462500	0.000000	1.788564	9.323856
8.000000	0.000000	2.464969	0.000000	1.801706	8.988763
8.100000	0.000000	2.470427	0.000000	1.802565	9.035654
8.200000	0.000000	2.464259	0.000000	1.811905	9.092892
8.300000	0.000000	2.439489	0.000000	1.783960	9.205557
8.400000	0.000000	2.496559	0.000000	1.820704	8.773254
8.500000	0.000000	2.472412	0.000000	1.815224	9.029846
8.600000	0.000000	2.461182	0.000000	1.791945	9.328954
8.700000	0.000000	2.437140	0.000000	1.797946	9.304229
8.800000	0.000000	2.433569	0.000000	1.790169	9.116350
8.900000	0.000000	2.503495	0.000000	1.816148	8.888448
9.000000	0.000000	2.518444	0.000000	1.818833	8.885756
9.100000	0.000000	2.458213	0.000000	1.795446	9.254218
9.200000	0.000000	2.482442	0.000000	1.800259	8.982183
9.300000	0.000000	2.518895	0.000000	1.821438	8.862532
9.400000	0.000000	2.467976	0.000000	1.797119	9.198369
9.500000	0.000000	2.481036	0.000000	1.802459	8.980767
9.600000	0.000000	2.525654	0.000000	1.811417	8.798417
9.700000	0.000000	2.505314	0.000000	1.822791	8.704505
9.800000	0.000000	2.512799	0.000000	1.817019	8.870702
9.900000	0.000000	2.513300	0.000000	1.814030	9.082753
10.000000	0.000000	2.508951	0.000000	1.793263	9.023727


==> energy_AC_S=0.105_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega) 	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.889042	0.000000	1.211731	41.429375
0.100000	0.000000	1.805748	0.000000	1.080494	19.262939
0.200000	0.000000	1.863195	0.000000	1.176742	16.916231
0.300000	0.000000	2.094356	0.000000	1.521647	12.734401
0.400000	0.000000	2.231510	0.000000	1.729792	11.530025
0.500000	0.000000	2.202143	0.000000	1.642321	11.922231
0.600000	0.000000	2.261523	0.000000	1.702527	10.985114
0.700000	0.000000	2.261682	0.000000	1.701033	10.496099
0.800000	0.000000	2.284917	0.000000	1.749501	9.908471
0.900000	0.000000	2.285928	0.000000	1.733958	9.994664
1.000000	0.000000	2.302515	0.000000	1.754300	9.789676
1.100000	0.000000	2.281982	0.000000	1.747108	9.698497
1.200000	0.000000	2.307691	0.000000	1.775630	9.477420
1.300000	0.000000	2.361490	0.000000	1.759110	9.543648
1.400000	0.000000	2.346647	0.000000	1.764549	9.608391
1.500000	0.000000	2.317688	0.000000	1.764229	9.571341
1.600000	0.000000	2.346417	0.000000	1.761455	9.340132
1.700000	0.000000	2.372804	0.000000	1.807538	9.119870
1.800000	0.000000	2.313720	0.000000	1.748660	9.548863
1.900000	0.000000	2.354872	0.000000	1.807844	9.045090
2.000000	0.000000	2.320211	0.000000	1.764752	9.472779
2.100000	0.000000	2.377374	0.000000	1.791776	9.204910
2.200000	0.000000	2.329158	0.000000	1.763098	9.387035
2.300000	0.000000	2.372648	0.000000	1.804038	8.837951
2.400000	0.000000	2.356262	0.000000	1.789596	9.080405
2.500000	0.000000	2.388552	0.000000	1.794429	9.061754
2.600000	0.000000	2.364493	0.000000	1.781195	9.162478
2.700000	0.000000	2.365642	0.000000	1.800084	9.134799
2.800000	0.000000	2.345848	0.000000	1.768823	9.346095
2.900000	0.000000	2.403015	0.000000	1.801253	8.928357
3.000000	0.000000	2.382242	0.000000	1.795784	9.064911
3.100000	0.000000	2.359056	0.000000	1.792216	9.140405
3.200000	0.000000	2.376403	0.000000	1.784510	9.156374
3.300000	0.000000	2.418582	0.000000	1.806860	9.039567
3.400000	0.000000	2.336995	0.000000	1.775076	9.109417
3.500000	0.000000	2.368748	0.000000	1.823969	8.743629
3.600000	0.000000	2.381280	0.000000	1.783607	9.088064
3.700000	0.000000	2.402514	0.000000	1.808865	8.852267
3.800000	0.000000	2.338164	0.000000	1.793645	8.857442
3.900000	0.000000	2.408471	0.000000	1.828740	8.645929
4.000000	0.000000	2.348932	0.000000	1.779003	9.239179
4.100000	0.000000	2.368510	0.000000	1.795602	8.943458
4.200000	0.000000	2.393942	0.000000	1.812989	8.783249
4.300000	0.000000	2.362116	0.000000	1.790222	8.925237
4.400000	0.000000	2.390681	0.000000	1.819466	8.583758
4.500000	0.000000	2.373173	0.000000	1.813692	8.872010
4.600000	0.000000	2.315018	0.000000	1.783878	8.852447
4.700000	0.000000	2.353186	0.000000	1.838794	8.504302
4.800000	0.000000	2.364399	0.000000	1.789819	9.187613
4.900000	0.000000	2.381845	0.000000	1.796342	8.831728
5.000000	0.000000	2.392185	0.000000	1.814599	8.533667
5.100000	0.000000	2.377275	0.000000	1.822932	8.658202
5.200000	0.000000	2.376093	0.000000	1.802020	8.891429
5.300000	0.000000	2.377342	0.000000	1.813713	8.681428
5.400000	0.000000	2.333172	0.000000	1.811455	8.617867
5.500000	0.000000	2.384047	0.000000	1.828772	8.638879
5.600000	0.000000	2.348435	0.000000	1.795321	8.993226
5.700000	0.000000	2.375083	0.000000	1.798656	8.799634
5.800000	0.000000	2.354081	0.000000	1.824130	8.569021
5.900000	0.000000	2.359680	0.000000	1.806243	8.892407
6.000000	0.000000	2.359005	0.000000	1.800364	8.888733
6.100000	0.000000	2.381894	0.000000	1.809356	8.763439
6.200000	0.000000	2.372929	0.000000	1.808534	8.727163
6.300000	0.000000	2.356105	0.000000	1.811382	8.534636
6.400000	0.000000	2.397392	0.000000	1.832522	8.403311
6.500000	0.000000	2.361897	0.000000	1.810459	8.689826
6.600000	0.000000	2.372398	0.000000	1.825730	8.260690
6.700000	0.000000	2.391984	0.000000	1.832972	8.593578
6.800000	0.000000	2.356976	0.000000	1.794783	8.765841
6.900000	0.000000	2.367886	0.000000	1.834936	8.347573
7.000000	0.000000	2.344760	0.000000	1.808202	8.811497
7.100000	0.000000	2.372692	0.000000	1.803933	8.688982
7.200000	0.000000	2.386499	0.000000	1.829082	8.385224
7.300000	0.000000	2.397283	0.000000	1.830327	8.637607
7.400000	0.000000	2.351714	0.000000	1.781353	8.760695
7.500000	0.000000	2.414037	0.000000	1.857962	8.081673
7.600000	0.000000	2.368195	0.000000	1.816947	8.785427
7.700000	0.000000	2.378538	0.000000	1.793970	9.035284
7.800000	0.000000	2.374882	0.000000	1.815072	8.627575
7.900000	0.000000	2.402752	0.000000	1.815622	8.464417
8.000000	0.000000	2.374815	0.000000	1.838870	8.417919
8.100000	0.000000	2.371719	0.000000	1.800485	8.816730
8.200000	0.000000	2.404277	0.000000	1.826976	8.375051
8.300000	0.000000	2.397882	0.000000	1.827506	8.305335
8.400000	0.000000	2.401379	0.000000	1.840152	8.513597
8.500000	0.000000	2.366288	0.000000	1.794276	9.074302
8.600000	0.000000	2.359448	0.000000	1.815788	8.489462
8.700000	0.000000	2.377389	0.000000	1.826885	8.294036
8.800000	0.000000	2.409730	0.000000	1.832324	8.471134
8.900000	0.000000	2.357858	0.000000	1.818444	8.620516
9.000000	0.000000	2.387970	0.000000	1.828344	8.589429
9.100000	0.000000	2.363603	0.000000	1.802965	8.697999
9.200000	0.000000	2.348752	0.000000	1.833349	8.302872
9.300000	0.000000	2.359651	0.000000	1.818166	8.574654
9.400000	0.000000	2.403547	0.000000	1.829494	8.338219
9.500000	0.000000	2.396988	0.000000	1.824197	8.311096
9.600000	0.000000	2.396738	0.000000	1.841324	8.326932
9.700000	0.000000	2.371517	0.000000	1.814528	8.561331
9.800000	0.000000	2.395517	0.000000	1.829765	8.314979
9.900000	0.000000	2.397484	0.000000	1.835212	8.480348
10.000000	0.000000	2.358735	0.000000	1.793708	8.648515


==> energy_AC_S=0.12_Plot_test9_l=6_BDF2=0.100000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.894710	0.000000	1.212207	41.248367
0.100000	0.000000	1.815488	0.000000	1.082038	19.271530
0.200000	0.000000	1.883947	0.000000	1.172155	17.014482
0.300000	0.000000	2.129539	0.000000	1.491634	12.944601
0.400000	0.000000	2.340071	0.000000	1.735073	11.095520
0.500000	0.000000	2.296816	0.000000	1.670244	10.957695
0.600000	0.000000	2.367830	0.000000	1.767847	9.718896
0.700000	0.000000	2.353049	0.000000	1.729403	9.711163
0.800000	0.000000	2.372293	0.000000	1.780296	9.088958
0.900000	0.000000	2.360516	0.000000	1.753008	9.205051
1.000000	0.000000	2.378637	0.000000	1.795239	8.939503
1.100000	0.000000	2.361241	0.000000	1.751231	9.169225
1.200000	0.000000	2.395411	0.000000	1.802995	8.613631
1.300000	0.000000	2.393809	0.000000	1.777814	8.836408
1.400000	0.000000	2.406394	0.000000	1.796102	8.481687
1.500000	0.000000	2.394919	0.000000	1.801890	8.502109
1.600000	0.000000	2.409932	0.000000	1.801541	8.531829
1.700000	0.000000	2.422753	0.000000	1.791263	8.329945
1.800000	0.000000	2.410057	0.000000	1.830068	8.181004
1.900000	0.000000	2.403167	0.000000	1.790715	8.418992
2.000000	0.000000	2.455632	0.000000	1.822954	7.945901
2.100000	0.000000	2.443290	0.000000	1.828369	8.109181
2.200000	0.000000	2.422563	0.000000	1.802028	8.389713
2.300000	0.000000	2.450486	0.000000	1.814194	8.125359
2.400000	0.000000	2.449364	0.000000	1.819420	8.158911
2.500000	0.000000	2.412322	0.000000	1.808864	8.090030
2.600000	0.000000	2.473622	0.000000	1.836454	7.826385
2.700000	0.000000	2.437675	0.000000	1.816742	8.034845
2.800000	0.000000	2.480304	0.000000	1.832733	7.806150
2.900000	0.000000	2.444686	0.000000	1.832445	7.696527
3.000000	0.000000	2.460124	0.000000	1.842561	7.658008
3.100000	0.000000	2.463680	0.000000	1.829651	7.779731
3.200000	0.000000	2.485776	0.000000	1.840485	7.762148
3.300000	0.000000	2.419971	0.000000	1.824438	8.019087
3.400000	0.000000	2.494103	0.000000	1.823724	7.795485
3.500000	0.000000	2.498669	0.000000	1.845275	7.533154
3.600000	0.000000	2.445850	0.000000	1.844677	7.920825
3.700000	0.000000	2.470355	0.000000	1.802914	8.136820
3.800000	0.000000	2.474207	0.000000	1.847190	7.647955
3.900000	0.000000	2.491734	0.000000	1.832399	7.996203
4.000000	0.000000	2.441700	0.000000	1.814072	7.926270
4.100000	0.000000	2.494771	0.000000	1.855840	7.529102
4.200000	0.000000	2.479788	0.000000	1.826327	7.829755
4.300000	0.000000	2.481288	0.000000	1.842724	7.603951
4.400000	0.000000	2.501811	0.000000	1.841725	7.693593
4.500000	0.000000	2.480847	0.000000	1.834914	7.703198
4.600000	0.000000	2.510530	0.000000	1.842521	7.558277
4.700000	0.000000	2.485947	0.000000	1.845445	7.504620
4.800000	0.000000	2.530318	0.000000	1.850062	7.371224
4.900000	0.000000	2.517054	0.000000	1.848716	7.422354
5.000000	0.000000	2.501957	0.000000	1.854489	7.592330
5.100000	0.000000	2.502751	0.000000	1.822437	7.716976
5.200000	0.000000	2.538059	0.000000	1.856576	7.211985
5.300000	0.000000	2.514463	0.000000	1.855529	7.323641
5.400000	0.000000	2.520749	0.000000	1.853948	7.485226
5.500000	0.000000	2.511470	0.000000	1.841650	7.497723
5.600000	0.000000	2.553424	0.000000	1.850789	7.282298
5.700000	0.000000	2.517055	0.000000	1.862131	7.435057
5.800000	0.000000	2.524826	0.000000	1.829477	7.763711
5.900000	0.000000	2.529157	0.000000	1.847108	7.396532
6.000000	0.000000	2.528860	0.000000	1.853893	7.350983
6.100000	0.000000	2.539514	0.000000	1.855038	7.529400
6.200000	0.000000	2.505168	0.000000	1.827891	7.661482
6.300000	0.000000	2.540464	0.000000	1.857980	7.185112
6.400000	0.000000	2.549883	0.000000	1.861128	7.367872
6.500000	0.000000	2.511629	0.000000	1.846380	7.423316
6.600000	0.000000	2.550518	0.000000	1.854782	7.482445
6.700000	0.000000	2.518137	0.000000	1.839865	7.692486
6.800000	0.000000	2.519596	0.000000	1.841920	7.346658
6.900000	0.000000	2.577478	0.000000	1.873656	7.335271
7.000000	0.000000	2.506751	0.000000	1.821443	7.800301
7.100000	0.000000	2.553362	0.000000	1.854844	7.073716
7.200000	0.000000	2.585567	0.000000	1.886008	7.108496
7.300000	0.000000	2.519565	0.000000	1.833222	7.642166
7.400000	0.000000	2.547487	0.000000	1.861263	7.317851
7.500000	0.000000	2.545299	0.000000	1.851184	7.418205
7.600000	0.000000	2.550864	0.000000	1.851577	7.463902
7.700000	0.000000	2.553369	0.000000	1.852101	7.499912
7.800000	0.000000	2.507540	0.000000	1.833879	7.368541
7.900000	0.000000	2.598673	0.000000	1.888346	6.819855
8.000000	0.000000	2.562676	0.000000	1.861126	7.394633
8.100000	0.000000	2.548762	0.000000	1.833174	7.411422
8.200000	0.000000	2.544533	0.000000	1.890581	6.950057
8.300000	0.000000	2.548447	0.000000	1.836223	7.592871
8.400000	0.000000	2.549165	0.000000	1.857720	7.189025
8.500000	0.000000	2.549179	0.000000	1.862984	7.058344
8.600000	0.000000	2.571174	0.000000	1.872169	7.102553
8.700000	0.000000	2.558940	0.000000	1.856228	7.282075
8.800000	0.000000	2.552200	0.000000	1.864008	7.289769
8.900000	0.000000	2.540228	0.000000	1.841716	7.408000
9.000000	0.000000	2.600515	0.000000	1.878085	7.152729
9.100000	0.000000	2.543124	0.000000	1.835258	7.543297
9.200000	0.000000	2.555909	0.000000	1.867477	7.200917
9.300000	0.000000	2.564215	0.000000	1.852256	7.280076
9.400000	0.000000	2.554605	0.000000	1.869431	7.039642
9.500000	0.000000	2.582266	0.000000	1.869714	7.203893
9.600000	0.000000	2.543635	0.000000	1.847804	7.348402
9.700000	0.000000	2.581844	0.000000	1.868894	7.257682
9.800000	0.000000	2.543624	0.000000	1.840392	7.440180
9.900000	0.000000	2.566816	0.000000	1.870547	7.014153
10.000000	0.000000	2.557171	0.000000	1.860371	7.288927


==> energy_AC_S=0.15_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega) 	L_2(chi)  L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.888382	0.000000	1.212276	41.565762
0.100000	0.000000	1.809115	0.000000	1.082400	19.379026
0.200000	0.000000	1.856060	0.000000	1.152355	17.384069
0.300000	0.000000	2.040301	0.000000	1.413644	13.818336
0.400000	0.000000	2.249279	0.000000	1.691868	11.290341
0.500000	0.000000	2.239483	0.000000	1.693848	10.578457
0.600000	0.000000	2.302734	0.000000	1.764470	9.418932
0.700000	0.000000	2.298778	0.000000	1.750896	8.905692
0.800000	0.000000	2.338617	0.000000	1.803584	8.470607
0.900000	0.000000	2.286671	0.000000	1.758122	8.387014
1.000000	0.000000	2.353333	0.000000	1.833094	7.685155
1.100000	0.000000	2.301221	0.000000	1.786067	7.963499
1.200000	0.000000	2.352529	0.000000	1.838232	7.650638
1.300000	0.000000	2.303440	0.000000	1.784809	7.804762
1.400000	0.000000	2.354267	0.000000	1.853423	7.154711
1.500000	0.000000	2.320477	0.000000	1.806872	7.460275
1.600000	0.000000	2.340537	0.000000	1.858166	7.174618
1.700000	0.000000	2.317750	0.000000	1.805775	7.406892
1.800000	0.000000	2.337973	0.000000	1.861100	6.813197
1.900000	0.000000	2.329221	0.000000	1.835481	7.144130
2.000000	0.000000	2.325883	0.000000	1.843351	7.057010
2.100000	0.000000	2.339641	0.000000	1.838893	6.844177
2.200000	0.000000	2.325229	0.000000	1.862470	6.492720
2.300000	0.000000	2.344043	0.000000	1.861923	6.547319
2.400000	0.000000	2.317320	0.000000	1.859388	6.679903
2.500000	0.000000	2.336961	0.000000	1.851362	6.534218
2.600000	0.000000	2.330402	0.000000	1.876386	6.321801
2.700000	0.000000	2.324785	0.000000	1.855021	6.531666
2.800000	0.000000	2.331697	0.000000	1.878746	6.587726
2.900000	0.000000	2.292920	0.000000	1.831295	6.725837
3.000000	0.000000	2.342820	0.000000	1.896890	6.181214
3.100000	0.000000	2.301294	0.000000	1.841194	6.626285
3.200000	0.000000	2.325711	0.000000	1.891214	6.130188
3.300000	0.000000	2.311236	0.000000	1.855776	6.351455
3.400000	0.000000	2.320921	0.000000	1.897962	6.081642
3.500000	0.000000	2.297313	0.000000	1.849942	6.418743
3.600000	0.000000	2.311879	0.000000	1.900220	5.856895
3.700000	0.000000	2.299143	0.000000	1.865520	6.091605
3.800000	0.000000	2.313661	0.000000	1.906699	5.954091
3.900000	0.000000	2.283468	0.000000	1.851955	6.287560
4.000000	0.000000	2.311440	0.000000	1.906404	5.705595
4.100000	0.000000	2.292073	0.000000	1.871534	5.993287
4.200000	0.000000	2.313413	0.000000	1.905874	5.858961
4.300000	0.000000	2.282686	0.000000	1.861526	6.175035
4.400000	0.000000	2.314395	0.000000	1.900435	5.733618
4.500000	0.000000	2.276806	0.000000	1.882629	5.999407
4.600000	0.000000	2.313223	0.000000	1.889468	5.972953
4.700000	0.000000	2.258772	0.000000	1.875239	5.893064
4.800000	0.000000	2.316139	0.000000	1.908154	5.686876
4.900000	0.000000	2.284917	0.000000	1.876403	6.090572
5.000000	0.000000	2.277932	0.000000	1.893128	5.901804
5.100000	0.000000	2.276867	0.000000	1.881411	5.859745
5.200000	0.000000	2.291555	0.000000	1.906075	5.629555
5.300000	0.000000	2.282259	0.000000	1.883412	5.940794
5.400000	0.000000	2.279897	0.000000	1.891696	5.719587
5.500000	0.000000	2.286920	0.000000	1.896520	5.541046
5.600000	0.000000	2.292293	0.000000	1.911053	5.659766
5.700000	0.000000	2.269176	0.000000	1.874901	5.962889
5.800000	0.000000	2.290746	0.000000	1.904107	5.566651
5.900000	0.000000	2.261909	0.000000	1.893580	5.580757
6.000000	0.000000	2.303055	0.000000	1.909575	5.511412
6.100000	0.000000	2.261057	0.000000	1.890707	5.705178
6.200000	0.000000	2.283532	0.000000	1.904994	5.631472
6.300000	0.000000	2.245669	0.000000	1.886479	5.621208
6.400000	0.000000	2.300873	0.000000	1.920816	5.443661
6.500000	0.000000	2.252529	0.000000	1.880943	5.807173
6.600000	0.000000	2.282125	0.000000	1.911338	5.475209
6.700000	0.000000	2.252751	0.000000	1.888749	5.530390
6.800000	0.000000	2.321848	0.000000	1.929648	5.387997
6.900000	0.000000	2.218316	0.000000	1.871506	5.912368
7.000000	0.000000	2.300267	0.000000	1.916998	5.447769
7.100000	0.000000	2.241224	0.000000	1.879680	5.638032
7.200000	0.000000	2.296375	0.000000	1.932847	5.244127
7.300000	0.000000	2.235324	0.000000	1.879788	5.763445
7.400000	0.000000	2.282188	0.000000	1.917575	5.284413
7.500000	0.000000	2.248170	0.000000	1.902997	5.481660
7.600000	0.000000	2.286359	0.000000	1.904137	5.448455
7.700000	0.000000	2.247252	0.000000	1.908009	5.409334
7.800000	0.000000	2.267565	0.000000	1.908384	5.534965
7.900000	0.000000	2.245921	0.000000	1.893036	5.538587
8.000000	0.000000	2.275966	0.000000	1.917574	5.248380
8.100000	0.000000	2.246539	0.000000	1.904264	5.426901
8.200000	0.000000	2.266567	0.000000	1.909437	5.453330
8.300000	0.000000	2.246920	0.000000	1.899997	5.458686
8.400000	0.000000	2.268066	0.000000	1.916024	5.352893
8.500000	0.000000	2.246791	0.000000	1.898043	5.488728
8.600000	0.000000	2.256919	0.000000	1.915903	5.351040
8.700000	0.000000	2.245609	0.000000	1.898407	5.440430
8.800000	0.000000	2.263193	0.000000	1.919862	5.241549
8.900000	0.000000	2.229658	0.000000	1.905119	5.496987
9.000000	0.000000	2.264174	0.000000	1.903671	5.529281
9.100000	0.000000	2.231073	0.000000	1.903644	5.388090
9.200000	0.000000	2.258655	0.000000	1.917068	5.258596
9.300000	0.000000	2.232116	0.000000	1.909411	5.445212
9.400000	0.000000	2.238902	0.000000	1.901581	5.463487
9.500000	0.000000	2.247666	0.000000	1.916778	5.304894
9.600000	0.000000	2.241701	0.000000	1.907489	5.455839
9.700000	0.000000	2.222545	0.000000	1.900120	5.353266
9.800000	0.000000	2.241084	0.000000	1.927102	5.283795
9.900000	0.000000	2.231165	0.000000	1.887573	5.586226
10.000000	0.000000	2.237029	0.000000	1.926565	5.136527


==> energy_AC_S=0.1_Plot_test9_l=6_BDF2=0.100000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.887886	0.000000	1.211509	41.470806
0.100000	0.000000	1.807257	0.000000	1.081896	19.239075
0.200000	0.000000	1.870991	0.000000	1.181216	16.811729
0.300000	0.000000	2.118776	0.000000	1.541138	12.698299
0.400000	0.000000	2.244439	0.000000	1.724785	11.750790
0.500000	0.000000	2.120482	0.000000	1.626887	12.153212
0.600000	0.000000	2.191131	0.000000	1.704349	10.900116
0.700000	0.000000	2.211649	0.000000	1.710489	10.559963
0.800000	0.000000	2.211307	0.000000	1.734162	10.367686
0.900000	0.000000	2.195769	0.000000	1.715313	10.210936
1.000000	0.000000	2.262125	0.000000	1.771932	9.754533
1.100000	0.000000	2.262701	0.000000	1.740608	10.229907
1.200000	0.000000	2.219583	0.000000	1.730206	10.276104
1.300000	0.000000	2.220838	0.000000	1.747186	9.785390
1.400000	0.000000	2.266499	0.000000	1.779539	9.550992
1.500000	0.000000	2.246710	0.000000	1.760116	9.972998
1.600000	0.000000	2.254494	0.000000	1.746131	9.838664
1.700000	0.000000	2.240201	0.000000	1.779928	9.451153
1.800000	0.000000	2.216274	0.000000	1.767031	9.934929
1.900000	0.000000	2.230213	0.000000	1.755878	10.401345
2.000000	0.000000	2.248149	0.000000	1.747710	88.458572



==> energy_AC_S=0.2_Plot_test9_l=6_BDF2=0.100000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.888840	0.000000	1.212444	41.438747
0.100000	0.000000	1.808628	0.000000	1.083263	19.542162
0.200000	0.000000	1.839173	0.000000	1.131745	17.785704
0.300000	0.000000	1.972522	0.000000	1.334457	14.543541
0.400000	0.000000	2.208323	0.000000	1.657125	11.274325
0.500000	0.000000	2.254658	0.000000	1.733665	9.892426
0.600000	0.000000	2.301838	0.000000	1.792611	8.712183
0.700000	0.000000	2.289212	0.000000	1.782815	7.930962
0.800000	0.000000	2.336181	0.000000	1.830392	7.441183
0.900000	0.000000	2.304446	0.000000	1.791651	7.260411
1.000000	0.000000	2.361498	0.000000	1.852602	6.758300
1.100000	0.000000	2.329456	0.000000	1.812443	6.699939
1.200000	0.000000	2.387027	0.000000	1.872052	6.406895
1.300000	0.000000	2.341304	0.000000	1.815913	6.503623
1.400000	0.000000	2.404634	0.000000	1.884050	6.094832
1.500000	0.000000	2.360011	0.000000	1.827386	6.155404
1.600000	0.000000	2.429432	0.000000	1.902195	5.891636
1.700000	0.000000	2.358223	0.000000	1.824640	6.146835
1.800000	0.000000	2.436226	0.000000	1.907654	5.671315
1.900000	0.000000	2.372900	0.000000	1.833678	5.852346
2.000000	0.000000	2.456270	0.000000	1.922724	5.568992
2.100000	0.000000	2.362285	0.000000	1.826537	5.925317
2.200000	0.000000	2.460088	0.000000	1.926310	5.289379
2.300000	0.000000	2.384568	0.000000	1.841961	5.526711
2.400000	0.000000	2.481565	0.000000	1.940948	5.314419
2.500000	0.000000	2.367722	0.000000	1.823275	5.792846
2.600000	0.000000	2.482091	0.000000	1.940955	4.987819
2.700000	0.000000	2.402920	0.000000	1.848088	5.266339
2.800000	0.000000	2.502913	0.000000	1.955092	5.091712
2.900000	0.000000	2.376504	0.000000	1.824676	5.631949
3.000000	0.000000	2.502751	0.000000	1.952589	4.724818
3.100000	0.000000	2.419276	0.000000	1.853168	5.059272
3.200000	0.000000	2.522570	0.000000	1.964952	4.910675
3.300000	0.000000	2.389612	0.000000	1.827780	5.473436
3.400000	0.000000	2.522547	0.000000	1.962883	4.530255
3.500000	0.000000	2.433761	0.000000	1.858984	4.898102
3.600000	0.000000	2.539654	0.000000	1.973993	4.720293
3.700000	0.000000	2.402961	0.000000	1.832754	5.295891
3.800000	0.000000	2.539311	0.000000	1.971877	4.336658
3.900000	0.000000	2.446122	0.000000	1.862836	4.714475
4.000000	0.000000	2.555914	0.000000	1.984372	4.531028
4.100000	0.000000	2.411603	0.000000	1.835245	5.188666
4.200000	0.000000	2.546874	0.000000	1.978235	4.241632
4.300000	0.000000	2.443384	0.000000	1.861205	4.666821
4.400000	0.000000	2.561754	0.000000	1.989130	4.430477
4.500000	0.000000	2.406468	0.000000	1.833971	5.111290
4.600000	0.000000	2.555423	0.000000	1.985132	4.119330
4.700000	0.000000	2.443145	0.000000	1.861441	4.586596
4.800000	0.000000	2.568055	0.000000	1.996953	4.374705
4.900000	0.000000	2.405387	0.000000	1.830110	5.119955
5.000000	0.000000	2.561230	0.000000	1.991483	4.041339
5.100000	0.000000	2.437150	0.000000	1.860811	4.537464
5.200000	0.000000	2.573976	0.000000	2.003160	4.274738
5.300000	0.000000	2.400067	0.000000	1.830341	5.053820
5.400000	0.000000	2.568273	0.000000	1.996231	3.957575
5.500000	0.000000	2.442055	0.000000	1.861262	4.491602
5.600000	0.000000	2.576546	0.000000	2.006690	4.210428
5.700000	0.000000	2.407058	0.000000	1.828763	5.001365
5.800000	0.000000	2.572829	0.000000	2.002028	3.915735
5.900000	0.000000	2.434017	0.000000	1.855711	4.498137
6.000000	0.000000	2.583723	0.000000	2.013617	4.162321
6.100000	0.000000	2.398409	0.000000	1.826900	5.003228
6.200000	0.000000	2.577166	0.000000	2.006402	3.814491
6.300000	0.000000	2.436332	0.000000	1.858479	4.432774
6.400000	0.000000	2.585795	0.000000	2.015366	4.122821
6.500000	0.000000	2.402015	0.000000	1.826448	4.937002
6.600000	0.000000	2.581869	0.000000	2.012020	3.759472
6.700000	0.000000	2.433092	0.000000	1.855590	4.409019
6.800000	0.000000	2.590555	0.000000	2.019312	4.033314
6.900000	0.000000	2.399484	0.000000	1.827981	4.916265
7.000000	0.000000	2.584762	0.000000	2.013914	3.761900
7.100000	0.000000	2.431571	0.000000	1.853928	4.374921
7.200000	0.000000	2.596399	0.000000	2.027956	4.011763
7.300000	0.000000	2.392934	0.000000	1.819401	4.974568
7.400000	0.000000	2.588681	0.000000	2.018072	3.681928
7.500000	0.000000	2.431021	0.000000	1.856917	4.370885
7.600000	0.000000	2.598830	0.000000	2.026034	3.988156
7.700000	0.000000	2.393297	0.000000	1.824191	4.877818
7.800000	0.000000	2.588536	0.000000	2.019713	3.650069
7.900000	0.000000	2.431399	0.000000	1.853915	4.334218
8.000000	0.000000	2.599020	0.000000	2.028752	3.922254
8.100000	0.000000	2.395907	0.000000	1.824336	4.858418
8.200000	0.000000	2.592758	0.000000	2.022235	3.629007
8.300000	0.000000	2.422394	0.000000	1.854072	4.345945
8.400000	0.000000	2.601691	0.000000	2.029042	3.887607
8.500000	0.000000	2.391324	0.000000	1.824810	4.744736
8.600000	0.000000	2.597249	0.000000	2.028344	3.557252
8.700000	0.000000	2.426315	0.000000	1.850393	4.371779
8.800000	0.000000	2.603992	0.000000	2.031236	3.836617
8.900000	0.000000	2.392623	0.000000	1.827125	4.780154
9.000000	0.000000	2.593569	0.000000	2.026168	3.611066
9.100000	0.000000	2.422817	0.000000	1.852618	4.322029
9.200000	0.000000	2.609289	0.000000	2.036476	3.832872
9.300000	0.000000	2.383514	0.000000	1.823149	4.801040
9.400000	0.000000	2.599616	0.000000	2.029057	3.520629
9.500000	0.000000	2.421629	0.000000	1.853592	4.283925
9.600000	0.000000	2.606832	0.000000	2.035882	3.824035
9.700000	0.000000	2.390984	0.000000	1.823955	4.760249
9.800000	0.000000	2.599216	0.000000	2.032938	3.524520
9.900000	0.000000	2.416041	0.000000	1.850392	4.328520
10.000000	0.000000	2.610866	0.000000	2.037354	3.790058


==> energy_AC_S=0.5_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.881141	0.000000	1.209945	40.967850
0.100000	0.000000	1.809594	0.000000	1.094667	20.216986
0.200000	0.000000	1.808681	0.000000	1.098738	18.596439
0.300000	0.000000	1.844718	0.000000	1.166139	17.318762
0.400000	0.000000	1.936720	0.000000	1.318747	14.801695
0.500000	0.000000	2.090366	0.000000	1.547181	12.100663
0.600000	0.000000	2.222404	0.000000	1.733820	10.393927
0.700000	0.000000	2.273784	0.000000	1.805266	9.273266
0.800000	0.000000	2.277384	0.000000	1.815073	8.437307
0.900000	0.000000	2.274063	0.000000	1.808968	7.833588
1.000000	0.000000	2.268622	0.000000	1.806804	7.343573
1.100000	0.000000	2.272762	0.000000	1.813457	6.960066
1.200000	0.000000	2.280986	0.000000	1.823968	6.607222
1.300000	0.000000	2.289488	0.000000	1.837583	6.292582
1.400000	0.000000	2.297362	0.000000	1.849230	5.984438
1.500000	0.000000	2.304733	0.000000	1.860949	5.696707
1.600000	0.000000	2.311422	0.000000	1.869717	5.461934
1.700000	0.000000	2.316681	0.000000	1.876334	5.215684
1.800000	0.000000	2.321602	0.000000	1.885580	4.970469
1.900000	0.000000	2.327049	0.000000	1.892744	4.781247
2.000000	0.000000	2.328966	0.000000	1.897373	4.585075
2.100000	0.000000	2.331182	0.000000	1.903954	4.422817
2.200000	0.000000	2.333806	0.000000	1.908533	4.249554
2.300000	0.000000	2.336947	0.000000	1.914718	4.101976
2.400000	0.000000	2.340141	0.000000	1.917971	3.946340
2.500000	0.000000	2.342757	0.000000	1.924175	3.823774
2.600000	0.000000	2.345272	0.000000	1.927658	3.709533
2.700000	0.000000	2.348338	0.000000	1.929238	3.600037
2.800000	0.000000	2.351326	0.000000	1.933508	3.498514
2.900000	0.000000	2.354371	0.000000	1.935827	3.411114
3.000000	0.000000	2.356318	0.000000	1.938077	3.333135
3.100000	0.000000	2.358033	0.000000	1.940035	3.252216
3.200000	0.000000	2.359917	0.000000	1.943554	3.185290
3.300000	0.000000	2.360406	0.000000	1.945577	3.117389
3.400000	0.000000	2.361392	0.000000	1.946440	3.054528
3.500000	0.000000	2.362474	0.000000	1.947446	2.990804
3.600000	0.000000	2.363749	0.000000	1.951980	2.923064
3.700000	0.000000	2.365458	0.000000	1.953099	2.862049
3.800000	0.000000	2.367357	0.000000	1.955077	2.810230
3.900000	0.000000	2.369260	0.000000	1.956541	2.753511
4.000000	0.000000	2.371308	0.000000	1.957637	2.715009
4.100000	0.000000	2.373431	0.000000	1.958987	2.664139
4.200000	0.000000	2.375661	0.000000	1.959855	2.621132
4.300000	0.000000	2.377765	0.000000	1.962004	2.577293
4.400000	0.000000	2.379703	0.000000	1.961613	2.545855
4.500000	0.000000	2.380365	0.000000	1.963929	2.513276
4.600000	0.000000	2.381473	0.000000	1.964583	2.483741
4.700000	0.000000	2.382639	0.000000	1.965489	2.454971
4.800000	0.000000	2.383829	0.000000	1.966482	2.427150
4.900000	0.000000	2.385033	0.000000	1.967703	2.401809
5.000000	0.000000	2.386168	0.000000	1.968599	2.376861
5.100000	0.000000	2.387170	0.000000	1.967927	2.352554
5.200000	0.000000	2.388098	0.000000	1.969202	2.327897
5.300000	0.000000	2.389075	0.000000	1.970647	2.301564
5.400000	0.000000	2.390141	0.000000	1.970932	2.274036
5.500000	0.000000	2.391243	0.000000	1.974002	2.246704
5.600000	0.000000	2.392358	0.000000	1.973514	2.219530
5.700000	0.000000	2.393481	0.000000	1.974781	2.191320
5.800000	0.000000	2.394576	0.000000	1.975290	2.161865
5.900000	0.000000	2.395652	0.000000	1.976397	2.131476
6.000000	0.000000	2.396699	0.000000	1.977248	2.100813
6.100000	0.000000	2.397444	0.000000	1.978563	2.084721
6.200000	0.000000	2.396876	0.000000	1.977868	2.058069
6.300000	0.000000	2.397276	0.000000	1.978995	2.038430
6.400000	0.000000	2.397405	0.000000	1.978945	2.018097
6.500000	0.000000	2.397655	0.000000	1.981300	1.995452
6.600000	0.000000	2.398011	0.000000	1.980817	1.968306
6.700000	0.000000	2.398568	0.000000	1.982345	1.945738
6.800000	0.000000	2.399188	0.000000	1.982586	1.934119
6.900000	0.000000	2.399719	0.000000	1.982070	1.913714
7.000000	0.000000	2.400173	0.000000	1.983913	1.899427
7.100000	0.000000	2.400576	0.000000	1.984362	1.887709
7.200000	0.000000	2.400962	0.000000	1.984128	1.876288
7.300000	0.000000	2.401325	0.000000	1.985313	1.865896
7.400000	0.000000	2.401671	0.000000	1.985560	1.856778
7.500000	0.000000	2.402045	0.000000	1.984246	1.847847
7.600000	0.000000	2.402436	0.000000	1.985687	1.838106
7.700000	0.000000	2.402833	0.000000	1.987075	1.827850
7.800000	0.000000	2.403269	0.000000	1.986465	1.817707
7.900000	0.000000	2.403736	0.000000	1.986318	1.806975
8.000000	0.000000	2.404186	0.000000	1.988037	1.795409
8.100000	0.000000	2.404640	0.000000	1.987584	1.783257
8.200000	0.000000	2.405142	0.000000	1.987478	1.770745
8.300000	0.000000	2.405643	0.000000	1.988757	1.758008
8.400000	0.000000	2.406104	0.000000	1.989230	1.745438
8.500000	0.000000	2.406556	0.000000	1.989564	1.733953
8.600000	0.000000	2.406988	0.000000	1.990018	1.723627
8.700000	0.000000	2.407355	0.000000	1.990249	1.713737
8.800000	0.000000	2.407666	0.000000	1.989600	1.703638
8.900000	0.000000	2.407979	0.000000	1.991241	1.693514
9.000000	0.000000	2.408312	0.000000	1.990695	1.683674
9.100000	0.000000	2.408628	0.000000	1.991088	1.674058
9.200000	0.000000	2.408895	0.000000	1.990931	1.664390
9.300000	0.000000	2.409149	0.000000	1.992351	1.654509
9.400000	0.000000	2.409426	0.000000	1.991915	1.644669
9.500000	0.000000	2.409720	0.000000	1.992693	1.635170
9.600000	0.000000	2.409993	0.000000	1.992778	1.626142
9.700000	0.000000	2.410234	0.000000	1.993280	1.617239
9.800000	0.000000	2.410464	0.000000	1.993455	1.608258
9.900000	0.000000	2.410724	0.000000	1.993544	1.599273
10.000000	0.000000	2.411041	0.000000	1.994202	1.590269


==> energy_AC_S=0_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.891864	0.000000	1.211627	40.924709
0.100000	0.000000	1.815762	0.000000	1.086412	18.831331
0.200000	0.000000	1.994415	0.000000	1.345607	14.593448
0.300000	0.000000	2.360887	0.000000	1.857212	15.938558
0.400000	0.000000	4.298475	0.000000	4.107561	390.437500



==> energy_AC_S=10_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.873778	0.000000	1.211990	41.676205
0.100000	0.000000	1.852625	0.000000	1.179739	31.690691
0.200000	0.000000	1.828011	0.000000	1.141194	24.016977
0.300000	0.000000	1.809808	0.000000	1.112407	20.694569
0.400000	0.000000	1.799907	0.000000	1.098942	20.169640
0.500000	0.000000	1.796179	0.000000	1.095260	20.650156
0.600000	0.000000	1.795625	0.000000	1.097176	21.038256
0.700000	0.000000	1.796154	0.000000	1.101308	20.984634
0.800000	0.000000	1.796981	0.000000	1.107189	20.606249
0.900000	0.000000	1.798193	0.000000	1.114437	20.127590
1.000000	0.000000	1.800172	0.000000	1.122949	19.678795
1.100000	0.000000	1.803278	0.000000	1.134952	19.271318
1.200000	0.000000	1.807816	0.000000	1.150175	18.859159
1.300000	0.000000	1.814122	0.000000	1.168552	18.399654
1.400000	0.000000	1.822611	0.000000	1.190999	17.879839
1.500000	0.000000	1.833758	0.000000	1.218566	17.307053
1.600000	0.000000	1.848039	0.000000	1.252473	16.691881
1.700000	0.000000	1.865869	0.000000	1.291804	16.041245
1.800000	0.000000	1.887542	0.000000	1.336119	15.363113
1.900000	0.000000	1.913183	0.000000	1.386811	14.673841
2.000000	0.000000	1.942680	0.000000	1.442750	14.001831
2.100000	0.000000	1.975623	0.000000	1.499800	13.383101
2.200000	0.000000	2.011260	0.000000	1.561758	12.852270
2.300000	0.000000	2.048494	0.000000	1.623162	12.431766
2.400000	0.000000	2.085942	0.000000	1.682041	12.123967
2.500000	0.000000	2.122053	0.000000	1.739040	11.913299
2.600000	0.000000	2.155251	0.000000	1.788712	11.772118
2.700000	0.000000	2.184081	0.000000	1.832357	11.666966
2.800000	0.000000	2.207333	0.000000	1.867465	11.564194
2.900000	0.000000	2.224138	0.000000	1.893560	11.434396
3.000000	0.000000	2.234035	0.000000	1.910080	11.254215
3.100000	0.000000	2.237002	0.000000	1.916187	11.011213
3.200000	0.000000	2.233444	0.000000	1.913519	10.705939
3.300000	0.000000	2.224140	0.000000	1.903860	10.351857
3.400000	0.000000	2.210158	0.000000	1.888134	9.975399
3.500000	0.000000	2.192730	0.000000	1.868665	9.608335
3.600000	0.000000	2.173122	0.000000	1.844996	9.283585
3.700000	0.000000	2.152531	0.000000	1.821860	9.017624
3.800000	0.000000	2.131989	0.000000	1.797193	8.816351
3.900000	0.000000	2.112365	0.000000	1.774235	8.668791
4.000000	0.000000	2.094381	0.000000	1.752334	8.553699
4.100000	0.000000	2.078625	0.000000	1.735777	8.450163
4.200000	0.000000	2.065577	0.000000	1.721409	8.344761
4.300000	0.000000	2.055593	0.000000	1.712658	8.230145
4.400000	0.000000	2.048900	0.000000	1.707887	8.105783
4.500000	0.000000	2.045585	0.000000	1.708131	7.978230
4.600000	0.000000	2.045570	0.000000	1.712322	7.850547
4.700000	0.000000	2.048655	0.000000	1.722498	7.723999
4.800000	0.000000	2.054509	0.000000	1.735108	7.593991
4.900000	0.000000	2.062721	0.000000	1.752255	7.457986
5.000000	0.000000	2.072829	0.000000	1.770785	7.317159
5.100000	0.000000	2.084333	0.000000	1.791951	7.180088
5.200000	0.000000	2.096676	0.000000	1.813987	7.056237
5.300000	0.000000	2.109251	0.000000	1.834930	6.955482
5.400000	0.000000	2.121413	0.000000	1.856045	6.883879
5.500000	0.000000	2.132514	0.000000	1.876547	6.834805
5.600000	0.000000	2.141974	0.000000	1.891470	6.789024
5.700000	0.000000	2.149349	0.000000	1.904569	6.730972
5.800000	0.000000	2.154365	0.000000	1.914267	6.656877
5.900000	0.000000	2.156898	0.000000	1.920459	6.568016
6.000000	0.000000	2.156967	0.000000	1.922994	6.468261
6.100000	0.000000	2.154707	0.000000	1.922942	6.363764
6.200000	0.000000	2.150359	0.000000	1.919498	6.259006
6.300000	0.000000	2.144246	0.000000	1.913485	6.156779
6.400000	0.000000	2.136753	0.000000	1.904747	6.059716
6.500000	0.000000	2.128303	0.000000	1.896100	5.971039
6.600000	0.000000	2.119319	0.000000	1.886422	5.895260
6.700000	0.000000	2.110207	0.000000	1.876455	5.831161
6.800000	0.000000	2.101330	0.000000	1.867272	5.774039
6.900000	0.000000	2.092999	0.000000	1.858366	5.719223
7.000000	0.000000	2.085487	0.000000	1.851465	5.660954
7.100000	0.000000	2.079021	0.000000	1.846181	5.601350
7.200000	0.000000	2.073771	0.000000	1.841824	5.543928
7.300000	0.000000	2.069833	0.000000	1.840567	5.490080
7.400000	0.000000	2.067234	0.000000	1.840854	5.437884
7.500000	0.000000	2.065942	0.000000	1.842446	5.384287
7.600000	0.000000	2.065869	0.000000	1.846501	5.328998
7.700000	0.000000	2.066889	0.000000	1.851361	5.271618
7.800000	0.000000	2.068835	0.000000	1.859703	5.214334
7.900000	0.000000	2.071506	0.000000	1.866580	5.159310
8.000000	0.000000	2.074677	0.000000	1.875478	5.107534
8.100000	0.000000	2.078104	0.000000	1.884887	5.058897
8.200000	0.000000	2.081545	0.000000	1.892989	5.013058
8.300000	0.000000	2.084764	0.000000	1.901543	4.969247
8.400000	0.000000	2.087557	0.000000	1.909262	4.926710
8.500000	0.000000	2.089750	0.000000	1.916069	4.885093
8.600000	0.000000	2.091216	0.000000	1.921563	4.844716
8.700000	0.000000	2.091867	0.000000	1.925855	4.806115
8.800000	0.000000	2.091661	0.000000	1.928449	4.768140
8.900000	0.000000	2.090597	0.000000	1.929695	4.726952
9.000000	0.000000	2.088723	0.000000	1.929930	4.679931
9.100000	0.000000	2.086130	0.000000	1.929145	4.629008
9.200000	0.000000	2.082940	0.000000	1.926279	4.577717
9.300000	0.000000	2.079288	0.000000	1.925898	4.527730
9.400000	0.000000	2.075317	0.000000	1.922012	4.479113
9.500000	0.000000	2.071172	0.000000	1.918673	4.431380
9.600000	0.000000	2.066999	0.000000	1.915573	4.384416
9.700000	0.000000	2.062936	0.000000	1.911786	4.338682
9.800000	0.000000	2.059111	0.000000	1.909576	4.295281
9.900000	0.000000	2.055634	0.000000	1.906889	4.256107
10.000000	0.000000	2.052589	0.000000	1.907305	4.223665


==> energy_AC_S=1_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.879994	0.000000	1.210332	41.274796
0.100000	0.000000	1.816987	0.000000	1.111165	21.429182
0.200000	0.000000	1.802522	0.000000	1.091380	18.965479
0.300000	0.000000	1.812341	0.000000	1.114911	18.503590
0.400000	0.000000	1.841805	0.000000	1.174325	17.310678
0.500000	0.000000	1.900873	0.000000	1.279427	15.477525
0.600000	0.000000	1.996095	0.000000	1.433291	13.444576
0.700000	0.000000	2.111158	0.000000	1.601803	11.824956
0.800000	0.000000	2.209251	0.000000	1.736562	10.757769
0.900000	0.000000	2.265538	0.000000	1.811023	9.912610
1.000000	0.000000	2.282287	0.000000	1.833723	9.172174
1.100000	0.000000	2.274517	0.000000	1.828619	8.484146
1.200000	0.000000	2.259477	0.000000	1.814905	7.911338
1.300000	0.000000	2.247366	0.000000	1.807283	7.426941
1.400000	0.000000	2.242476	0.000000	1.807929	7.027250
1.500000	0.000000	2.244490	0.000000	1.819865	6.690074
1.600000	0.000000	2.250931	0.000000	1.833538	6.377030
1.700000	0.000000	2.258758	0.000000	1.849066	6.107395
1.800000	0.000000	2.265540	0.000000	1.861201	5.847350
1.900000	0.000000	2.270422	0.000000	1.872596	5.647424
2.000000	0.000000	2.273216	0.000000	1.876415	5.469471
2.100000	0.000000	2.273997	0.000000	1.879903	5.271300
2.200000	0.000000	2.274367	0.000000	1.883512	5.117216
2.300000	0.000000	2.274385	0.000000	1.886319	4.985148
2.400000	0.000000	2.274162	0.000000	1.891033	4.854589
2.500000	0.000000	2.274132	0.000000	1.894107	4.743277
2.600000	0.000000	2.274783	0.000000	1.896149	4.624897
2.700000	0.000000	2.275728	0.000000	1.900045	4.529184
2.800000	0.000000	2.275965	0.000000	1.901444	4.441538
2.900000	0.000000	2.275795	0.000000	1.905507	4.359447
3.000000	0.000000	2.275737	0.000000	1.907601	4.282108
3.100000	0.000000	2.275787	0.000000	1.910301	4.204766
3.200000	0.000000	2.276022	0.000000	1.911709	4.136783
3.300000	0.000000	2.276397	0.000000	1.913456	4.068717
3.400000	0.000000	2.276947	0.000000	1.916365	3.998523
3.500000	0.000000	2.277714	0.000000	1.918047	3.926790
3.600000	0.000000	2.278699	0.000000	1.920207	3.852494
3.700000	0.000000	2.279927	0.000000	1.922819	3.789640
3.800000	0.000000	2.281114	0.000000	1.924438	3.729325
3.900000	0.000000	2.281783	0.000000	1.926759	3.677238
4.000000	0.000000	2.282115	0.000000	1.927924	3.628524
4.100000	0.000000	2.282752	0.000000	1.929330	3.583553
4.200000	0.000000	2.283510	0.000000	1.929626	3.537414
4.300000	0.000000	2.284353	0.000000	1.930878	3.495637
4.400000	0.000000	2.285181	0.000000	1.932178	3.454672
4.500000	0.000000	2.285953	0.000000	1.933905	3.412251
4.600000	0.000000	2.286704	0.000000	1.935565	3.368951
4.700000	0.000000	2.287491	0.000000	1.936959	3.328122
4.800000	0.000000	2.288312	0.000000	1.939184	3.288820
4.900000	0.000000	2.289149	0.000000	1.939825	3.248246
5.000000	0.000000	2.290020	0.000000	1.942063	3.206154
5.100000	0.000000	2.290971	0.000000	1.942508	3.162119
5.200000	0.000000	2.292053	0.000000	1.944299	3.116572
5.300000	0.000000	2.293304	0.000000	1.946247	3.072551
5.400000	0.000000	2.294673	0.000000	1.947768	3.043203
5.500000	0.000000	2.295916	0.000000	1.949043	3.001754
5.600000	0.000000	2.297110	0.000000	1.948347	2.965409
5.700000	0.000000	2.298266	0.000000	1.950479	2.931736
5.800000	0.000000	2.299432	0.000000	1.951234	2.897734
5.900000	0.000000	2.300705	0.000000	1.953156	2.864465
6.000000	0.000000	2.302126	0.000000	1.953697	2.844584
6.100000	0.000000	2.303514	0.000000	1.954064	2.815443
6.200000	0.000000	2.304941	0.000000	1.955028	2.788164
6.300000	0.000000	2.306419	0.000000	1.954214	2.762545
6.400000	0.000000	2.307955	0.000000	1.956652	2.737006
6.500000	0.000000	2.309537	0.000000	1.956450	2.711731
6.600000	0.000000	2.311118	0.000000	1.958023	2.687293
6.700000	0.000000	2.312636	0.000000	1.958681	2.663697
6.800000	0.000000	2.314071	0.000000	1.959317	2.640130
6.900000	0.000000	2.315463	0.000000	1.960070	2.616536
7.000000	0.000000	2.316871	0.000000	1.961200	2.593591
7.100000	0.000000	2.318323	0.000000	1.961874	2.571558
7.200000	0.000000	2.319805	0.000000	1.962834	2.550280
7.300000	0.000000	2.321275	0.000000	1.962346	2.529493
7.400000	0.000000	2.322694	0.000000	1.963341	2.508773
7.500000	0.000000	2.324063	0.000000	1.964540	2.487820
7.600000	0.000000	2.325413	0.000000	1.966460	2.466602
7.700000	0.000000	2.326772	0.000000	1.965933	2.445207
7.800000	0.000000	2.328146	0.000000	1.967005	2.423939
7.900000	0.000000	2.329525	0.000000	1.967683	2.403020
8.000000	0.000000	2.330903	0.000000	1.968608	2.382438
8.100000	0.000000	2.332285	0.000000	1.968607	2.362243
8.200000	0.000000	2.333670	0.000000	1.970254	2.342357
8.300000	0.000000	2.335030	0.000000	1.970736	2.322603
8.400000	0.000000	2.336333	0.000000	1.971476	2.302971
8.500000	0.000000	2.337568	0.000000	1.971813	2.283260
8.600000	0.000000	2.338758	0.000000	1.972045	2.263165
8.700000	0.000000	2.339949	0.000000	1.972967	2.242739
8.800000	0.000000	2.341164	0.000000	1.974073	2.222097
8.900000	0.000000	2.342391	0.000000	1.975973	2.200855
9.000000	0.000000	2.343610	0.000000	1.975197	2.178668
9.100000	0.000000	2.344824	0.000000	1.976647	2.155975
9.200000	0.000000	2.346021	0.000000	1.977997	2.132631
9.300000	0.000000	2.347190	0.000000	1.977790	2.107881
9.400000	0.000000	2.348280	0.000000	1.978320	2.092201
9.500000	0.000000	2.348765	0.000000	1.979070	2.081885
9.600000	0.000000	2.348810	0.000000	1.979514	2.060852
9.700000	0.000000	2.349156	0.000000	1.979351	2.047539
9.800000	0.000000	2.349596	0.000000	1.979699	2.034867
9.900000	0.000000	2.350083	0.000000	1.980470	2.021867
10.000000	0.000000	2.350580	0.000000	1.980448	2.008220


==> energy_AC_S=2_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	 L_2(omega) 	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.883227	0.000000	1.212688	41.223606
0.100000	0.000000	1.832659	0.000000	1.133987	23.568443
0.200000	0.000000	1.808977	0.000000	1.095962	19.417063
0.300000	0.000000	1.806692	0.000000	1.095227	19.243500
0.400000	0.000000	1.815067	0.000000	1.113197	18.937374
0.500000	0.000000	1.832188	0.000000	1.146254	18.130735
0.600000	0.000000	1.861681	0.000000	1.198551	17.006269
0.700000	0.000000	1.908608	0.000000	1.278968	15.615212
0.800000	0.000000	1.976023	0.000000	1.384561	14.085967
0.900000	0.000000	2.061030	0.000000	1.509254	12.700165
1.000000	0.000000	2.152750	0.000000	1.636824	11.713211
1.100000	0.000000	2.235566	0.000000	1.746319	11.104198
1.200000	0.000000	2.296373	0.000000	1.820432	10.622054
1.300000	0.000000	2.330301	0.000000	1.856715	10.080903
1.400000	0.000000	2.340795	0.000000	1.864357	9.489218
1.500000	0.000000	2.335277	0.000000	1.852491	8.931666
1.600000	0.000000	2.321475	0.000000	1.828444	8.456924
1.700000	0.000000	2.306134	0.000000	1.804452	8.054887
1.800000	0.000000	2.294461	0.000000	1.787183	7.697798
1.900000	0.000000	2.290168	0.000000	1.777987	7.392355
2.000000	0.000000	2.294636	0.000000	1.782666	7.125502
2.100000	0.000000	2.306854	0.000000	1.794962	6.873474
2.200000	0.000000	2.324327	0.000000	1.814022	6.661520
2.300000	0.000000	2.343601	0.000000	1.833330	6.492244
2.400000	0.000000	2.361473	0.000000	1.850510	6.313283
2.500000	0.000000	2.376113	0.000000	1.865869	6.128516
2.600000	0.000000	2.386968	0.000000	1.873963	5.945032
2.700000	0.000000	2.394479	0.000000	1.879274	5.780208
2.800000	0.000000	2.399103	0.000000	1.881367	5.653059
2.900000	0.000000	2.401243	0.000000	1.880944	5.530752
3.000000	0.000000	2.402388	0.000000	1.880735	5.394220
3.100000	0.000000	2.404322	0.000000	1.879662	5.260639
3.200000	0.000000	2.407765	0.000000	1.881280	5.149939
3.300000	0.000000	2.412529	0.000000	1.882763	5.072967
3.400000	0.000000	2.417817	0.000000	1.886083	5.005529
3.500000	0.000000	2.423319	0.000000	1.888877	4.914075
3.600000	0.000000	2.429206	0.000000	1.890819	4.827820
3.700000	0.000000	2.435272	0.000000	1.894871	4.752181
3.800000	0.000000	2.441228	0.000000	1.897628	4.683791
3.900000	0.000000	2.446843	0.000000	1.901156	4.619908
4.000000	0.000000	2.452017	0.000000	1.902352	4.557650
4.100000	0.000000	2.456785	0.000000	1.904166	4.496324
4.200000	0.000000	2.461277	0.000000	1.906021	4.435124
4.300000	0.000000	2.465668	0.000000	1.907529	4.373417
4.400000	0.000000	2.470123	0.000000	1.909145	4.313317
4.500000	0.000000	2.474751	0.000000	1.909862	4.262578
4.600000	0.000000	2.479540	0.000000	1.912912	4.217802
4.700000	0.000000	2.484452	0.000000	1.913642	4.156960
4.800000	0.000000	2.489550	0.000000	1.915117	4.095626
4.900000	0.000000	2.494827	0.000000	1.916669	4.037229
5.000000	0.000000	2.500227	0.000000	1.918977	3.984205
5.100000	0.000000	2.505609	0.000000	1.921084	3.949195
5.200000	0.000000	2.510626	0.000000	1.923412	3.919216
5.300000	0.000000	2.515215	0.000000	1.923637	3.861456
5.400000	0.000000	2.519788	0.000000	1.925045	3.814681
5.500000	0.000000	2.524314	0.000000	1.926061	3.785423
5.600000	0.000000	2.528555	0.000000	1.926399	3.756171
5.700000	0.000000	2.532626	0.000000	1.927052	3.716699
5.800000	0.000000	2.536829	0.000000	1.928446	3.681038
5.900000	0.000000	2.541201	0.000000	1.929048	3.647507
6.000000	0.000000	2.545728	0.000000	1.930027	3.614792
6.100000	0.000000	2.550370	0.000000	1.931262	3.582451
6.200000	0.000000	2.555074	0.000000	1.932876	3.551086
6.300000	0.000000	2.559778	0.000000	1.934190	3.520920
6.400000	0.000000	2.564427	0.000000	1.934462	3.490767
6.500000	0.000000	2.568999	0.000000	1.935348	3.459625
6.600000	0.000000	2.573511	0.000000	1.937169	3.427972
6.700000	0.000000	2.577995	0.000000	1.937992	3.396805
6.800000	0.000000	2.582473	0.000000	1.939084	3.366214
6.900000	0.000000	2.586959	0.000000	1.939962	3.335032
7.000000	0.000000	2.591466	0.000000	1.941065	3.302717
7.100000	0.000000	2.596004	0.000000	1.941709	3.270249
7.200000	0.000000	2.600572	0.000000	1.943933	3.237720
7.300000	0.000000	2.605167	0.000000	1.944942	3.204377
7.400000	0.000000	2.609792	0.000000	1.945232	3.171293
7.500000	0.000000	2.614446	0.000000	1.946437	3.139592
7.600000	0.000000	2.619127	0.000000	1.947876	3.108591
7.700000	0.000000	2.623834	0.000000	1.948341	3.085646
7.800000	0.000000	2.628509	0.000000	1.949053	3.068185
7.900000	0.000000	2.633110	0.000000	1.949809	3.036793
8.000000	0.000000	2.637704	0.000000	1.950183	3.009687
8.100000	0.000000	2.642302	0.000000	1.950530	2.985089
8.200000	0.000000	2.646925	0.000000	1.952379	2.960788
8.300000	0.000000	2.651607	0.000000	1.951097	2.936738
8.400000	0.000000	2.656360	0.000000	1.953762	2.912787
8.500000	0.000000	2.661172	0.000000	1.952849	2.888220
8.600000	0.000000	2.666024	0.000000	1.954786	2.863009
8.700000	0.000000	2.670903	0.000000	1.955763	2.837978
8.800000	0.000000	2.675797	0.000000	1.956947	2.813834
8.900000	0.000000	2.680683	0.000000	1.957614	2.790137
9.000000	0.000000	2.685537	0.000000	1.957943	2.766097
9.100000	0.000000	2.690351	0.000000	1.959239	2.741766
9.200000	0.000000	2.695134	0.000000	1.960529	2.717450
9.300000	0.000000	2.699903	0.000000	1.961016	2.693018
9.400000	0.000000	2.704679	0.000000	1.961552	2.668344
9.500000	0.000000	2.709472	0.000000	1.962091	2.644067
9.600000	0.000000	2.714272	0.000000	1.963382	2.621245
9.700000	0.000000	2.719050	0.000000	1.963739	2.599819
9.800000	0.000000	2.723784	0.000000	1.964913	2.578387
9.900000	0.000000	2.728484	0.000000	1.966183	2.556180
10.000000	0.000000	2.733174	0.000000	1.966510	2.533853


==> energy_AC_S=4_Plot_test9_l=6_BDF2=0.100000.txt <==
Time	L_2(omega)	L_2(chi)L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.887702	0.000000	1.212030	41.500767
0.100000	0.000000	1.812607	0.000000	1.092587	19.992680
0.200000	0.000000	1.820285	0.000000	1.104493	18.428459
0.300000	0.000000	1.876359	0.000000	1.194985	16.751045
0.400000	0.000000	2.008626	0.000000	1.395087	13.755592
0.500000	0.000000	2.186129	0.000000	1.643388	11.224025
0.600000	0.000000	2.272819	0.000000	1.771750	9.771687
0.700000	0.000000	2.281163	0.000000	1.800157	8.783876
0.800000	0.000000	2.274977	0.000000	1.803314	8.107162
0.900000	0.000000	2.265667	0.000000	1.802373	7.572099
1.000000	0.000000	2.266362	0.000000	1.808353	7.141822
1.100000	0.000000	2.267557	0.000000	1.820092	6.701768
1.200000	0.000000	2.274043	0.000000	1.837926	6.377948
1.300000	0.000000	2.274191	0.000000	1.847987	6.029173
1.400000	0.000000	2.275946	0.000000	1.860837	5.736975
1.500000	0.000000	2.276540	0.000000	1.868119	5.487755
1.600000	0.000000	2.276183	0.000000	1.875027	5.265198
1.700000	0.000000	2.276850	0.000000	1.881098	5.055250
1.800000	0.000000	2.277654	0.000000	1.887069	4.863516
1.900000	0.000000	2.277004	0.000000	1.892792	4.688010
2.000000	0.000000	2.277774	0.000000	1.898017	4.558384
2.100000	0.000000	2.277611	0.000000	1.901278	4.420331
2.200000	0.000000	2.277475	0.000000	1.905277	4.293206
2.300000	0.000000	2.277013	0.000000	1.909398	4.170810
2.400000	0.000000	2.276465	0.000000	1.914157	4.064569
2.500000	0.000000	2.273607	0.000000	1.915965	3.975481
2.600000	0.000000	2.269764	0.000000	1.918939	3.886702
2.700000	0.000000	2.266998	0.000000	1.922389	3.804039
2.800000	0.000000	2.263703	0.000000	1.924104	3.723321
2.900000	0.000000	2.260596	0.000000	1.927096	3.644016
3.000000	0.000000	2.257511	0.000000	1.928093	3.565141
3.100000	0.000000	2.254485	0.000000	1.931289	3.506133
3.200000	0.000000	2.251258	0.000000	1.934655	3.439292
3.300000	0.000000	2.247884	0.000000	1.936042	3.380724
3.400000	0.000000	2.244391	0.000000	1.936401	3.326931
3.500000	0.000000	2.240789	0.000000	1.939075	3.276448
3.600000	0.000000	2.237112	0.000000	1.940119	3.227772
3.700000	0.000000	2.233350	0.000000	1.941856	3.181026
3.800000	0.000000	2.229425	0.000000	1.942989	3.137180
3.900000	0.000000	2.225379	0.000000	1.944707	3.094412
4.000000	0.000000	2.221349	0.000000	1.945443	3.052164
4.100000	0.000000	2.217298	0.000000	1.947453	3.009981
4.200000	0.000000	2.213198	0.000000	1.947570	2.965776
4.300000	0.000000	2.209216	0.000000	1.950338	2.921979
4.400000	0.000000	2.205425	0.000000	1.951419	2.897230
4.500000	0.000000	2.201531	0.000000	1.951556	2.862773
4.600000	0.000000	2.197488	0.000000	1.953859	2.830691
4.700000	0.000000	2.193347	0.000000	1.953101	2.802742
4.800000	0.000000	2.189147	0.000000	1.954849	2.774348
4.900000	0.000000	2.184951	0.000000	1.956194	2.747113
5.000000	0.000000	2.180750	0.000000	1.956613	2.720337
5.100000	0.000000	2.176504	0.000000	1.957525	2.693938
5.200000	0.000000	2.172202	0.000000	1.958484	2.668030
5.300000	0.000000	2.167856	0.000000	1.960101	2.642578
5.400000	0.000000	2.163456	0.000000	1.959769	2.617261
5.500000	0.000000	2.158977	0.000000	1.961684	2.591451
5.600000	0.000000	2.154414	0.000000	1.961477	2.565322
5.700000	0.000000	2.149826	0.000000	1.962734	2.539264
5.800000	0.000000	2.145297	0.000000	1.963046	2.513528
5.900000	0.000000	2.140875	0.000000	1.965349	2.488429
6.000000	0.000000	2.136542	0.000000	1.965375	2.463713
6.100000	0.000000	2.132254	0.000000	1.965958	2.438784
6.200000	0.000000	2.127986	0.000000	1.967715	2.413195
6.300000	0.000000	2.123742	0.000000	1.968069	2.385902
6.400000	0.000000	2.119572	0.000000	1.969736	2.356973
6.500000	0.000000	2.115601	0.000000	1.969498	2.325316
6.600000	0.000000	2.111900	0.000000	1.970867	2.311096
6.700000	0.000000	2.108146	0.000000	1.971015	2.286076
6.800000	0.000000	2.104411	0.000000	1.970568	2.264383
6.900000	0.000000	2.100746	0.000000	1.972344	2.244866
7.000000	0.000000	2.097132	0.000000	1.973418	2.225785
7.100000	0.000000	2.093555	0.000000	1.974317	2.207923
7.200000	0.000000	2.089987	0.000000	1.975332	2.190503
7.300000	0.000000	2.086432	0.000000	1.975557	2.172083
7.400000	0.000000	2.082948	0.000000	1.975678	2.152206
7.500000	0.000000	2.079587	0.000000	1.977233	2.131848
7.600000	0.000000	2.076349	0.000000	1.976947	2.110897
7.700000	0.000000	2.073193	0.000000	1.978199	2.088730
7.800000	0.000000	2.070114	0.000000	1.979233	2.066152
7.900000	0.000000	2.067136	0.000000	1.980536	2.040568
8.000000	0.000000	2.064338	0.000000	1.980250	2.019915
8.100000	0.000000	2.061549	0.000000	1.980988	2.009191
8.200000	0.000000	2.058690	0.000000	1.980493	1.993979
8.300000	0.000000	2.055830	0.000000	1.982080	1.980897
8.400000	0.000000	2.052989	0.000000	1.980854	1.968457
8.500000	0.000000	2.050147	0.000000	1.981663	1.956180
8.600000	0.000000	2.047266	0.000000	1.981543	1.944310
8.700000	0.000000	2.044329	0.000000	1.983485	1.932688
8.800000	0.000000	2.041369	0.000000	1.983546	1.921142
8.900000	0.000000	2.038435	0.000000	1.983418	1.909743
9.000000	0.000000	2.035533	0.000000	1.983780	1.898492
9.100000	0.000000	2.032645	0.000000	1.983598	1.887141
9.200000	0.000000	2.029761	0.000000	1.984712	1.875630
9.300000	0.000000	2.026858	0.000000	1.986788	1.864348
9.400000	0.000000	2.023883	0.000000	1.985284	1.853508
9.500000	0.000000	2.020801	0.000000	1.985277	1.842975
9.600000	0.000000	2.017661	0.000000	1.986037	1.832345
9.700000	0.000000	2.014538	0.000000	1.986123	1.821626
9.800000	0.000000	2.011445	0.000000	1.986852	1.810742
9.900000	0.000000	2.008348	0.000000	1.986706	1.799560
10.000000	0.000000	2.005245	0.000000	1.988104	1.788087


==> energy_AC_S=5_Plot_test9_l=6_BDF2=0.100000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.886797	0.000000	1.213509	41.271805
0.100000	0.000000	1.854713	0.000000	1.162498	27.808311
0.200000	0.000000	1.827351	0.000000	1.118310	21.082703
0.300000	0.000000	1.814410	0.000000	1.097541	19.740166
0.400000	0.000000	1.812083	0.000000	1.094517	19.985447
0.500000	0.000000	1.815069	0.000000	1.100053	20.041950
0.600000	0.000000	1.820770	0.000000	1.110233	19.690807
0.700000	0.000000	1.829048	0.000000	1.125577	19.157238
0.800000	0.000000	1.840870	0.000000	1.145791	18.555567
0.900000	0.000000	1.857557	0.000000	1.174952	17.865074
1.000000	0.000000	1.880581	0.000000	1.213415	17.050770
1.100000	0.000000	1.911387	0.000000	1.262673	16.119379
1.200000	0.000000	1.951016	0.000000	1.324507	15.111893
1.300000	0.000000	1.999647	0.000000	1.397575	14.093383
1.400000	0.000000	2.056156	0.000000	1.481026	13.153159
1.500000	0.000000	2.117872	0.000000	1.568386	12.386472
1.600000	0.000000	2.180703	0.000000	1.654801	11.853193
1.700000	0.000000	2.239743	0.000000	1.734623	11.543267
1.800000	0.000000	2.290228	0.000000	1.802861	11.375108
1.900000	0.000000	2.328540	0.000000	1.852860	11.231893
2.000000	0.000000	2.352878	0.000000	1.885388	11.019944
2.100000	0.000000	2.363358	0.000000	1.899000	10.702864
2.200000	0.000000	2.361664	0.000000	1.896192	10.295140
2.300000	0.000000	2.350487	0.000000	1.881691	9.842065
2.400000	0.000000	2.332944	0.000000	1.858500	9.396064
2.500000	0.000000	2.312106	0.000000	1.830016	8.995044
2.600000	0.000000	2.290721	0.000000	1.801816	8.658496
2.700000	0.000000	2.271074	0.000000	1.774490	8.384962
2.800000	0.000000	2.254923	0.000000	1.753717	8.171287
2.900000	0.000000	2.243419	0.000000	1.740155	7.996596
3.000000	0.000000	2.237165	0.000000	1.732154	7.836043
3.100000	0.000000	2.236262	0.000000	1.733153	7.677402
3.200000	0.000000	2.240348	0.000000	1.741303	7.512620
3.300000	0.000000	2.248726	0.000000	1.755145	7.331180
3.400000	0.000000	2.260543	0.000000	1.775465	7.140578
3.500000	0.000000	2.274791	0.000000	1.797378	6.967062
3.600000	0.000000	2.290231	0.000000	1.820437	6.831203
3.700000	0.000000	2.305485	0.000000	1.843163	6.725663
3.800000	0.000000	2.319296	0.000000	1.864173	6.625352
3.900000	0.000000	2.330745	0.000000	1.880211	6.525590
4.000000	0.000000	2.339264	0.000000	1.891931	6.427440
4.100000	0.000000	2.344613	0.000000	1.899036	6.315650
4.200000	0.000000	2.346922	0.000000	1.900272	6.190616
4.300000	0.000000	2.346622	0.000000	1.898140	6.068407
4.400000	0.000000	2.344340	0.000000	1.895345	5.960680
4.500000	0.000000	2.340780	0.000000	1.887588	5.860376
4.600000	0.000000	2.336666	0.000000	1.879920	5.755681
4.700000	0.000000	2.332704	0.000000	1.873238	5.653151
4.800000	0.000000	2.329453	0.000000	1.866244	5.560614
4.900000	0.000000	2.327276	0.000000	1.860814	5.478493
5.000000	0.000000	2.326351	0.000000	1.857742	5.400713
5.100000	0.000000	2.326744	0.000000	1.858751	5.322680
5.200000	0.000000	2.328435	0.000000	1.859103	5.242535
5.300000	0.000000	2.331320	0.000000	1.862896	5.167539
5.400000	0.000000	2.335144	0.000000	1.870399	5.105203
5.500000	0.000000	2.339534	0.000000	1.877321	5.048734
5.600000	0.000000	2.344089	0.000000	1.883469	4.992614
5.700000	0.000000	2.348439	0.000000	1.890544	4.937190
5.800000	0.000000	2.352290	0.000000	1.898021	4.877629
5.900000	0.000000	2.355483	0.000000	1.902851	4.815759
6.000000	0.000000	2.357947	0.000000	1.907222	4.756597
6.100000	0.000000	2.359666	0.000000	1.909186	4.701235
6.200000	0.000000	2.360677	0.000000	1.911028	4.648044
6.300000	0.000000	2.361066	0.000000	1.911866	4.594176
6.400000	0.000000	2.360966	0.000000	1.913043	4.537576
6.500000	0.000000	2.360560	0.000000	1.911434	4.479756
6.600000	0.000000	2.360037	0.000000	1.911896	4.426562
6.700000	0.000000	2.359554	0.000000	1.910021	4.381807
6.800000	0.000000	2.359214	0.000000	1.909773	4.338651
6.900000	0.000000	2.359090	0.000000	1.909471	4.290908
7.000000	0.000000	2.359226	0.000000	1.908721	4.247416
7.100000	0.000000	2.359596	0.000000	1.909740	4.206742
7.200000	0.000000	2.360196	0.000000	1.910146	4.160737
7.300000	0.000000	2.361075	0.000000	1.911209	4.115260
7.400000	0.000000	2.362236	0.000000	1.913764	4.074676
7.500000	0.000000	2.363624	0.000000	1.915794	4.038270
7.600000	0.000000	2.365156	0.000000	1.917885	4.003876
7.700000	0.000000	2.366746	0.000000	1.920517	3.969311
7.800000	0.000000	2.368320	0.000000	1.922749	3.933808
7.900000	0.000000	2.369823	0.000000	1.924223	3.898093
8.000000	0.000000	2.371217	0.000000	1.926996	3.862485
8.100000	0.000000	2.372485	0.000000	1.927980	3.826094
8.200000	0.000000	2.373629	0.000000	1.929129	3.788555
8.300000	0.000000	2.374670	0.000000	1.931071	3.750805
8.400000	0.000000	2.375635	0.000000	1.932065	3.714454
8.500000	0.000000	2.376544	0.000000	1.931647	3.682142
8.600000	0.000000	2.377399	0.000000	1.932224	3.658858
8.700000	0.000000	2.378176	0.000000	1.933840	3.638018
8.800000	0.000000	2.378864	0.000000	1.934242	3.606473
8.900000	0.000000	2.379496	0.000000	1.934125	3.569607
9.000000	0.000000	2.380110	0.000000	1.933772	3.535442
9.100000	0.000000	2.380728	0.000000	1.934210	3.505249
9.200000	0.000000	2.381357	0.000000	1.934558	3.477564
9.300000	0.000000	2.381998	0.000000	1.936496	3.450585
9.400000	0.000000	2.382652	0.000000	1.937110	3.423507
9.500000	0.000000	2.383320	0.000000	1.937276	3.396942
9.600000	0.000000	2.383996	0.000000	1.938904	3.371448
9.700000	0.000000	2.384666	0.000000	1.940096	3.346510
9.800000	0.000000	2.385313	0.000000	1.942108	3.321077
9.900000	0.000000	2.385921	0.000000	1.942593	3.295400
10.000000	0.000000	2.386470	0.000000	1.944105	3.272376


==> energy_CH_S=0.1_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.889832	0.000000	1.210692	41.660751
0.010000	0.481915	1.808079	0.481915	1.078853	18.986677
0.020000	2.439771	1.959583	2.439771	1.317374	15.133204
0.030000	4.323922	2.444147	4.323922	1.966648	19.938637
0.040000	13.465250	3.962454	13.465250	3.687451	314.619873


==> energy_CH_S=0.25_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.881192	0.000000	1.209973	41.266289
0.010000	0.372642	1.800950	0.372642	1.080833	19.415272
0.020000	1.579537	1.842245	1.579537	1.148176	17.496761
0.030000	2.586301	2.043244	2.586301	1.448645	13.792147
0.040000	3.435485	2.293823	3.435485	1.785070	12.730498
0.050000	3.696376	2.180086	3.696376	1.636801	13.168810
0.060000	2.774132	2.202645	2.774132	1.667503	11.634047
0.070000	2.909163	2.235416	2.909163	1.710334	10.433636
0.080000	2.708770	2.255299	2.708770	1.737081	9.738439
0.090000	2.960726	2.271489	2.960726	1.757001	9.256804
0.100000	2.944395	2.291254	2.944395	1.783589	12.077880
0.110000	12.739352	3.837051	12.739352	3.555672	838.125000


==> energy_CH_S=0.27_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.882717	0.000000	1.211869	41.625893
0.010000	0.270498	1.801555	0.270498	1.081189	19.471079
0.020000	1.194910	1.838766	1.194910	1.142300	17.635059
0.030000	2.137403	2.016472	2.137403	1.411198	14.345182
0.040000	2.989637	2.253200	2.989637	1.731497	12.696097
0.050000	2.604299	2.213552	2.604299	1.680754	12.389715
0.060000	2.486755	2.236329	2.486755	1.710681	10.916949
0.070000	2.086178	2.250585	2.086178	1.728996	9.816127
0.080000	2.638659	2.275922	2.638659	1.761355	9.148743
0.090000	2.647104	2.280481	2.647104	1.766573	8.569386
0.100000	2.195063	2.303816	2.195063	1.797877	8.184317
0.110000	2.557112	2.297811	2.557112	1.790342	7.885351
0.120000	2.195453	2.314361	2.195453	1.811290	7.525445
0.130000	2.105747	2.313540	2.105747	1.809567	7.328138
0.140000	2.050680	2.330207	2.050680	1.831395	7.187455
0.150000	2.030397	2.317131	2.030397	1.814923	7.065499
0.160000	2.140606	2.336177	2.140606	1.838617	6.887801
0.170000	2.144088	2.328554	2.144088	1.829021	6.888295
0.180000	1.949594	2.339561	1.949594	1.843554	6.865556
0.190000	1.928144	2.329123	1.928144	1.830238	7.131833
0.200000	2.381634	2.373278	2.381634	1.885098	508.334686


==> energy_CH_S=0.28_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.890065	0.000000	1.208484	41.331379
0.010000	0.327912	1.811474	0.327912	1.080914	19.469187
0.020000	1.378500	1.845986	1.378500	1.138658	17.701130
0.030000	2.190985	2.012511	2.190985	1.391604	14.343653
0.040000	2.837316	2.267246	2.837316	1.739509	12.658576
0.050000	2.931183	2.219373	2.931183	1.678427	12.432824
0.060000	2.895374	2.242056	2.895374	1.707033	10.780509
0.070000	2.271731	2.265182	2.271731	1.738575	9.658600
0.080000	2.695836	2.280952	2.695836	1.758485	9.024115
0.090000	2.624233	2.295055	2.624233	1.777255	8.404236
0.100000	2.403842	2.315146	2.403842	1.801824	7.998834
0.110000	2.570905	2.312333	2.570905	1.797650	7.668271
0.120000	2.336907	2.324790	2.336907	1.814568	7.291116
0.130000	2.155859	2.329013	2.155859	1.819935	7.013789
0.140000	1.942927	2.335126	1.942927	1.828200	6.835199
0.150000	1.838158	2.338904	1.838158	1.832819	6.682985
0.160000	1.913991	2.342607	1.913991	1.837336	6.569197
0.170000	1.745143	2.345481	1.745143	1.840858	6.460135
0.180000	1.821826	2.348405	1.821826	1.844827	6.409434
0.190000	1.771117	2.351434	1.771117	1.848268	6.340324
0.200000	1.769755	2.351873	1.769755	1.849247	6.307437
0.210000	1.767387	2.355728	1.767387	1.853432	6.210278
0.220000	1.870903	2.356347	1.870903	1.854596	6.165553
0.230000	1.693898	2.361130	1.693898	1.860428	6.138379
0.240000	1.854964	2.357779	1.854964	1.856904	6.128810
0.250000	1.745304	2.361994	1.745304	1.860467	6.020964
0.260000	1.719360	2.364056	1.719360	1.863925	5.931347
0.270000	1.739842	2.369161	1.739842	1.871711	5.888890
0.280000	1.814125	2.367078	1.814125	1.869151	5.893132
0.290000	1.745299	2.369308	1.745299	1.870586	5.830153
0.300000	1.826109	2.371013	1.826109	1.873163	5.767164
0.310000	1.871531	2.373171	1.871531	1.876048	5.709919
0.320000	1.713204	2.374448	1.713204	1.877736	5.660121
0.330000	1.878581	2.376063	1.878581	1.879281	5.632165
0.340000	1.762117	2.377500	1.762117	1.881342	5.579967
0.350000	1.885067	2.377854	1.885067	1.881063	5.554624
0.360000	1.942644	2.381224	1.942644	1.886051	5.502429
0.370000	1.963884	2.381284	1.963884	1.887134	5.548978
0.380000	1.911563	2.379444	1.911563	1.884374	5.521862
0.390000	1.919677	2.379530	1.919677	1.883258	5.390076
0.400000	1.908394	2.388654	1.908394	1.895126	5.350449
0.410000	2.086243	2.385773	2.086243	1.892280	6.401637
0.420000	4.725106	2.636527	4.725106	2.200218	999.759766


==> energy_CH_S=0.29_Plot_test9_l=6_BDF2=0.010000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.894807	0.000000	1.212235	41.402027
0.010000	0.329147	1.814710	0.329147	1.083086	19.510443
0.020000	1.372716	1.847036	1.372716	1.135609	17.763521
0.030000	2.169943	2.004330	2.169943	1.375657	14.473754
0.040000	3.160350	2.261124	3.160350	1.729544	12.655325
0.050000	3.305653	2.236531	3.305653	1.697284	12.302000
0.060000	2.470366	2.248979	2.470366	1.713691	10.710534
0.070000	2.359978	2.273585	2.359978	1.746135	9.639840
0.080000	2.222012	2.275901	2.222012	1.749111	9.010283
0.090000	2.393453	2.296600	2.393453	1.776630	8.255754
0.100000	2.127493	2.313562	2.127493	1.797319	7.820103
0.110000	2.169919	2.319529	2.169919	1.805391	7.507057
0.120000	1.931160	2.323472	1.931160	1.810600	7.196738
0.130000	2.154163	2.332333	2.154163	1.822118	6.972995
0.140000	1.862928	2.332593	1.862928	1.823044	6.785892
0.150000	1.743729	2.339050	1.743729	1.830461	6.624888
0.160000	1.696113	2.341265	1.696113	1.833928	6.505632
0.170000	1.743303	2.345044	1.743303	1.838462	6.395506
0.180000	1.801488	2.346366	1.801488	1.841528	6.274605
0.190000	1.713203	2.351846	1.713203	1.846347	6.187048
0.200000	1.861579	2.354197	1.861579	1.849783	6.166609
0.210000	1.959969	2.354434	1.959969	1.850392	6.095721
0.220000	1.895372	2.355633	1.895372	1.851198	5.987421
0.230000	1.713715	2.359888	1.713715	1.857411	5.938213
0.240000	1.726055	2.362173	1.726055	1.860569	5.921059
0.250000	1.660926	2.360989	1.660926	1.859129	5.872394
0.260000	1.738410	2.362609	1.738410	1.860878	5.788508
0.270000	1.639107	2.366442	1.639107	1.865976	5.753987
0.280000	1.638069	2.365935	1.638069	1.864309	5.743268
0.290000	1.723968	2.367127	1.723968	1.866393	5.731991
0.300000	1.697258	2.366681	1.697258	1.866074	5.676958
0.310000	1.609602	2.371038	1.609602	1.871378	5.673860
0.320000	1.686375	2.367650	1.686375	1.867224	5.660852
0.330000	1.678530	2.370967	1.678530	1.870602	5.619771
0.340000	1.618232	2.369607	1.618232	1.869384	5.544749
0.350000	1.577475	2.374911	1.577475	1.875912	5.539550
0.360000	1.608736	2.371367	1.608736	1.871530	5.539956
0.370000	1.674361	2.374531	1.674361	1.875931	5.531852
0.380000	1.646051	2.372240	1.646051	1.873163	5.488548
0.390000	1.646022	2.377100	1.646022	1.880615	5.498206
0.400000	1.721193	2.372838	1.721193	1.873404	5.509007
0.410000	1.726797	2.375718	1.726797	1.877081	5.463123
0.420000	1.632750	2.374797	1.632750	1.875227	5.368573
0.430000	1.614267	2.380481	1.614267	1.883507	5.357038
0.440000	1.682623	2.376441	1.682623	1.878339	5.367519
0.450000	1.726788	2.379327	1.726788	1.880849	5.345199
0.460000	1.669404	2.377761	1.669404	1.878545	5.292323
0.470000	1.696264	2.381801	1.696264	1.884335	5.256031
0.480000	1.693525	2.380090	1.693525	1.882380	5.273090
0.490000	1.757425	2.381678	1.757425	1.884205	5.297698
0.500000	1.743830	2.378939	1.743830	1.882251	5.249691
0.510000	1.687544	2.383586	1.687544	1.887425	5.161746
0.520000	1.704218	2.383938	1.704218	1.887673	5.147168
0.530000	1.693645	2.385211	1.693645	1.889148	5.170304
0.540000	1.651005	2.383554	1.651005	1.886946	5.121443
0.550000	1.548753	2.387308	1.548753	1.892008	5.052222
0.560000	1.643316	2.387255	1.643316	1.892044	5.060462
0.570000	1.717873	2.387911	1.717873	1.892632	5.104879
0.580000	1.728788	2.385835	1.728788	1.889351	5.099754
0.590000	1.751716	2.387490	1.751716	1.893041	5.054096
0.600000	1.752382	2.388973	1.752382	1.893010	5.033094
0.610000	1.800108	2.388452	1.800108	1.893101	5.030174
0.620000	1.651680	2.389929	1.651680	1.895533	4.989313
0.630000	1.701537	2.389743	1.701537	1.895196	4.928739
0.640000	1.611197	2.392152	1.611197	1.897782	4.858926
0.650000	1.678720	2.393679	1.678720	1.899625	4.851456
0.660000	1.692328	2.394012	1.692328	1.900613	4.828398
0.670000	1.716265	2.395377	1.716265	1.901740	4.838192
0.680000	1.851400	2.395711	1.851400	1.902756	4.872696
0.690000	2.084610	2.395011	2.084610	1.901135	4.949173
0.700000	2.229179	2.392377	2.229179	1.897859	4.985264
0.710000	2.066485	2.391072	2.066485	1.896802	4.884804
0.720000	1.655674	2.395378	1.655674	1.902492	4.748849
0.730000	1.606803	2.397790	1.606803	1.905385	4.704029
0.740000	1.610279	2.398803	1.610279	1.906586	4.704866
0.750000	1.732350	2.398047	1.732350	1.906083	4.722388
0.760000	1.660055	2.399080	1.660055	1.906760	4.728665
0.770000	1.771054	2.398342	1.771054	1.905155	4.732257
0.780000	2.074374	2.399616	2.074374	1.906077	4.800565
0.790000	2.518752	2.395808	2.518752	1.902992	4.882793
0.800000	2.516543	2.396257	2.516543	1.902758	4.913676
0.810000	2.351547	2.395003	2.351547	1.901845	4.812866
0.820000	1.774734	2.399391	1.774734	1.907144	4.695176
0.830000	1.663463	2.399611	1.663463	1.907586	4.584536
0.840000	1.911411	2.403176	1.911411	1.912325	4.578509
0.850000	1.932814	2.401040	1.932814	1.909981	4.591691
0.860000	1.993937	2.403170	1.993937	1.911861	4.653288
0.870000	1.952894	2.398858	1.952894	1.906204	4.648782
0.880000	2.124667	2.402476	2.124667	1.910967	4.607712
0.890000	2.502069	2.401509	2.502069	1.911102	4.660040
0.900000	2.896544	2.401652	2.896544	1.910841	4.804888
0.910000	2.933405	2.396069	2.933405	1.903686	4.836005
0.920000	2.399247	2.399729	2.399247	1.907481	4.710365
0.930000	2.008002	2.400952	2.008002	1.908421	4.519940
0.940000	1.921190	2.405694	1.921190	1.914307	4.396030
0.950000	2.261027	2.404397	2.261027	1.913249	4.407123
0.960000	2.386544	2.406278	2.386544	1.915324	4.465462
0.970000	2.323214	2.403733	2.323214	1.913834	4.516889
0.980000	2.271610	2.405087	2.271610	1.914954	4.494464
0.990000	2.426274	2.404539	2.426274	1.914305	4.457044
1.000000	2.758782	2.405844	2.758782	1.915348	4.481038
1.010000	3.395221	2.403555	3.395221	1.912862	4.612722
1.020000	3.381885	2.402494	3.381885	1.911268	4.677300
1.030000	2.985596	2.402251	2.985596	1.911151	4.613435
1.040000	2.358445	2.406381	2.358445	1.916128	4.465469
1.050000	2.370830	2.407271	2.370830	1.916433	4.325216
1.060000	2.283750	2.406574	2.283750	1.915753	4.216914
1.070000	3.043215	2.408650	3.043215	1.918302	4.213087
1.080000	2.798040	2.409160	2.798040	1.919125	4.275433
1.090000	2.706939	2.409120	2.706939	1.920084	4.326300
1.100000	2.669738	2.408116	2.669738	1.919127	4.301140
1.110000	2.782480	2.409831	2.782480	1.920732	4.244907
1.120000	3.168389	2.408033	3.168389	1.918240	4.247813
1.130000	3.712640	2.408561	3.712640	1.918551	4.258620
1.140000	3.390205	2.409900	3.390205	1.920508	4.287725
1.150000	3.143022	2.412252	3.143022	1.923213	4.231722
1.160000	2.260798	2.410742	2.260798	1.922518	4.073232
1.170000	2.592070	2.414250	2.592070	1.925693	3.908907
1.180000	2.409832	2.415759	2.409832	1.928052	3.838114
1.190000	2.438249	2.418086	2.438249	1.930259	3.807519
1.200000	2.399041	2.418068	2.399041	1.930181	3.876732
1.210000	2.276519	2.417298	2.276519	1.930774	3.904939
1.220000	2.400049	2.417311	2.400049	1.928629	3.917229
1.230000	2.678523	2.419051	2.678523	1.932217	3.940296
1.240000	2.823625	2.418552	2.823625	1.931016	4.060878
1.250000	2.704476	2.416758	2.704476	1.929123	4.187880
1.260000	2.560020	2.413711	2.560020	1.926048	4.170641
1.270000	2.319901	2.418054	2.319901	1.930393	4.117172
1.280000	2.030401	2.417932	2.030401	1.931113	4.087461
1.290000	2.028273	2.417548	2.028273	1.930885	4.105443
1.300000	1.983171	2.417702	1.983171	1.931491	4.160573
1.310000	2.183490	2.416154	2.183490	1.929468	4.208220
1.320000	2.284075	2.415539	2.284075	1.927933	4.215301
1.330000	2.600913	2.414738	2.600913	1.926176	4.251371
1.340000	2.737973	2.414395	2.737973	1.926164	4.254819
1.350000	2.639322	2.412694	2.639322	1.924650	4.264453
1.360000	2.903358	2.411403	2.903358	1.922326	4.226794
1.370000	2.846297	2.413685	2.846297	1.925186	4.181874
1.380000	2.684534	2.416941	2.684534	1.928842	4.118819
1.390000	2.647910	2.419990	2.647910	1.933641	4.195220
1.400000	2.297928	2.418039	2.297928	1.930867	4.256776
1.410000	2.194040	2.415433	2.194040	1.927710	4.274610
1.420000	1.927592	2.413449	1.927592	1.923607	4.139829
1.430000	2.512408	2.414261	2.512408	1.926351	4.042562
1.440000	2.812369	2.417157	2.812369	1.929436	4.033865
1.450000	2.824515	2.418023	2.824515	1.930035	4.158330
1.460000	2.859292	2.414736	2.859292	1.926175	4.237169
1.470000	2.681836	2.413985	2.681836	1.925205	4.199207
1.480000	2.793340	2.413397	2.793340	1.924697	4.110412
1.490000	2.782434	2.415750	2.782434	1.928525	4.063808
1.500000	2.865099	2.416356	2.865099	1.928429	4.028826
1.510000	2.747313	2.419631	2.747313	1.932053	4.041814
1.520000	2.370319	2.418043	2.370319	1.931233	3.978722
1.530000	2.246398	2.420424	2.246398	1.933768	3.983196
1.540000	1.944090	2.418720	1.944090	1.931171	3.898660
1.550000	2.068807	2.421860	2.068807	1.935578	3.895921
1.560000	2.020043	2.420169	2.020043	1.933426	3.929615
1.570000	2.142047	2.419527	2.142047	1.933502	3.966346
1.580000	2.305416	2.418850	2.305416	1.931624	3.953823
1.590000	2.445731	2.420325	2.445731	1.933112	4.002856
1.600000	2.512517	2.419446	2.512517	1.932123	4.084548
1.610000	2.576733	2.419128	2.576733	1.931659	4.217516
1.620000	2.765339	2.416888	2.765339	1.930176	4.294782
1.630000	2.552628	2.416228	2.552628	1.929644	4.310048
1.640000	2.284676	2.414834	2.284676	1.927067	4.184948
1.650000	2.327989	2.418278	2.327989	1.930797	4.121032
1.660000	1.981038	2.418800	1.981038	1.931315	4.082453
1.670000	1.921825	2.419555	1.921825	1.932837	4.098823
1.680000	2.165138	2.417753	2.165138	1.930622	4.104508
1.690000	2.446992	2.417341	2.446992	1.929601	4.097588
1.700000	2.572388	2.416719	2.572388	1.929929	4.056021
1.710000	2.793244	2.418097	2.793244	1.930435	4.093013
1.720000	2.991172	2.416658	2.991172	1.929501	4.172921
1.730000	3.104824	2.415112	3.104824	1.927924	4.191991
1.740000	2.734812	2.413933	2.734812	1.925130	4.044458
1.750000	2.819361	2.418920	2.819361	1.931129	3.924233
1.760000	2.444209	2.422518	2.444209	1.936269	3.901711
1.770000	2.572182	2.424912	2.572182	1.940030	4.013527
1.780000	2.382239	2.423179	2.382239	1.936737	4.152170
1.790000	2.085041	2.419953	2.085041	1.932904	4.217157
1.800000	1.963202	2.414820	1.963202	1.926421	4.139134
1.810000	2.579919	2.415904	2.579919	1.928161	4.011790
1.820000	2.780442	2.416237	2.780442	1.927825	3.890033
1.830000	2.850159	2.419664	2.850159	1.933024	3.895265
1.840000	2.639258	2.418437	2.639258	1.932335	3.952126
1.850000	2.692030	2.418831	2.692030	1.931682	3.952727
1.860000	2.456944	2.420421	2.456944	1.932822	3.901895
1.870000	2.143485	2.421974	2.143485	1.936312	3.850350
1.880000	1.996643	2.421204	1.996643	1.935425	3.831844
1.890000	1.964940	2.423412	1.964940	1.937128	3.794719
1.900000	2.060149	2.424787	2.060149	1.939644	3.813469
1.910000	1.787767	2.426970	1.787767	1.941550	3.881083
1.920000	1.800471	2.423035	1.800471	1.936951	3.968771
1.930000	1.719802	2.423093	1.719802	1.936940	4.036707
1.940000	1.881019	2.419273	1.881019	1.932315	4.057556
1.950000	2.069750	2.420996	2.069750	1.935169	4.083325
1.960000	2.207866	2.418153	2.207866	1.930984	4.142060
1.970000	2.483044	2.418521	2.483044	1.931874	4.199832
1.980000	2.242729	2.416392	2.242729	1.928143	4.201215
1.990000	2.028123	2.418229	2.028123	1.930895	4.136655
2.000000	1.925707	2.419151	1.925707	1.931894	4.124848
2.010000	2.018961	2.420176	2.018961	1.933601	4.111358
2.020000	2.081023	2.420730	2.081023	1.934001	4.106266
2.030000	1.856741	2.423188	1.856741	1.937407	4.138732
2.040000	1.796207	2.418753	1.796207	1.931984	4.168090
2.050000	1.880089	2.418588	1.880089	1.931225	4.126474
2.060000	2.258319	2.415026	2.258319	1.926837	3.990955
2.070000	2.683799	2.420979	2.683799	1.933846	3.967366
2.080000	2.727247	2.419880	2.727247	1.932809	4.074571
2.090000	2.682952	2.419371	2.682952	1.932069	4.150024
2.100000	2.201003	2.416536	2.201003	1.928780	4.070274
2.110000	2.126667	2.419756	2.126667	1.932227	3.941434
2.120000	2.338449	2.422312	2.338449	1.935238	3.935024
2.130000	2.584539	2.426667	2.584539	1.942227	4.082030
2.140000	2.641764	2.423720	2.641764	1.937650	4.293841
2.150000	2.379646	2.418219	2.379646	1.930627	4.326696
2.160000	1.892485	2.414552	1.892485	1.926981	4.089509
2.170000	2.250614	2.417885	2.250614	1.930892	3.844252
2.180000	2.772819	2.420248	2.772819	1.933957	3.741842
2.190000	2.669530	2.423549	2.669530	1.938144	3.770345
2.200000	2.636963	2.423362	2.636963	1.937667	3.861312
2.210000	2.537138	2.422977	2.537138	1.936686	3.902728
2.220000	2.122157	2.422924	2.122157	1.936898	3.837325
2.230000	2.043798	2.422649	2.043798	1.937086	3.722272
2.240000	2.244478	2.424986	2.244478	1.940335	3.665017
2.250000	2.641109	2.427933	2.641109	1.943454	3.703310
2.260000	2.946277	2.427599	2.946277	1.942484	3.836972
2.270000	2.799331	2.427915	2.799331	1.942943	4.015286
2.280000	2.542355	2.423868	2.542355	1.937858	4.078444
2.290000	2.120712	2.422521	2.120712	1.936235	4.023677
2.300000	1.872362	2.420753	1.872362	1.934044	3.841546
2.310000	2.232062	2.424964	2.232062	1.939823	3.716092
2.320000	2.590204	2.424816	2.590204	1.939523	3.712042
2.330000	2.841678	2.426920	2.841678	1.941545	3.836782
2.340000	2.840533	2.423330	2.840533	1.937079	3.891605
2.350000	2.508700	2.422925	2.508700	1.936496	3.791237
2.360000	2.309123	2.422961	2.309123	1.937085	3.598541
2.370000	2.802289	2.427653	2.802289	1.942087	3.544950
2.380000	3.131066	2.426751	3.131066	1.941718	3.578396
2.390000	3.521474	2.428047	3.521474	1.943826	3.729465
2.400000	3.590765	2.427160	3.590765	1.941501	3.853101
2.410000	3.668409	2.427897	3.668409	1.941984	3.889604
2.420000	2.514257	2.423656	2.514257	1.937863	3.730349
2.430000	2.950998	2.426901	2.950998	1.941828	3.598280
2.440000	2.391192	2.428070	2.391192	1.943647	3.462263
2.450000	2.727901	2.432174	2.727901	1.948714	3.431837
2.460000	2.831391	2.431219	2.831391	1.947521	3.533241
2.470000	2.954418	2.429849	2.954418	1.945889	3.720852
2.480000	3.111574	2.425362	3.111574	1.939994	3.791823
2.490000	2.924032	2.425491	2.924032	1.940256	3.736895
2.500000	2.830251	2.422914	2.830251	1.937227	3.607464
2.510000	2.881261	2.424139	2.881261	1.938085	3.514156
2.520000	3.187596	2.424560	3.187596	1.938659	3.417974
2.530000	3.084066	2.432970	3.084066	1.950816	3.437904
2.540000	3.139139	2.432987	3.139139	1.949473	3.563071
2.550000	2.890954	2.432893	2.890954	1.949421	3.741623
2.560000	2.422641	2.428216	2.422641	1.943623	3.760933
2.570000	1.881063	2.427505	1.881063	1.942339	3.619844
2.580000	2.162583	2.428246	2.162583	1.943464	3.484172
2.590000	2.219618	2.429629	2.219618	1.945116	3.414726
2.600000	2.579354	2.431566	2.579354	1.947816	3.438300
2.610000	2.674034	2.430044	2.674034	1.944736	3.522718
2.620000	2.810185	2.428685	2.810185	1.943631	3.589532
2.630000	2.503869	2.427943	2.503869	1.942896	3.593438
2.640000	2.348543	2.426937	2.348543	1.940928	3.565384
2.650000	2.438018	2.428149	2.438018	1.943619	3.570455
2.660000	2.731058	2.427937	2.731058	1.942423	3.607460
2.670000	2.824993	2.430404	2.824993	1.947004	3.643762
2.680000	2.792279	2.431039	2.792279	1.946947	3.758324
2.690000	2.532248	2.428908	2.532248	1.944680	3.813386
2.700000	2.326332	2.428520	2.326332	1.943239	3.807840
2.710000	2.143102	2.429159	2.143102	1.944855	3.706717
2.720000	2.011013	2.431430	2.011013	1.947985	3.700764
2.730000	2.154175	2.428879	2.154175	1.944772	3.766827
2.740000	2.820528	2.426061	2.820528	1.941398	3.869596
2.750000	2.930491	2.424542	2.930491	1.938864	3.887984
2.760000	2.955373	2.422551	2.955373	1.935798	3.809684
2.770000	2.506366	2.422749	2.506366	1.935468	3.661793
2.780000	2.564210	2.423100	2.564210	1.937018	3.537925
2.790000	2.956898	2.426473	2.956898	1.940413	3.474439
2.800000	3.128059	2.429989	3.128059	1.944929	3.481826
2.810000	3.375290	2.433117	3.375290	1.949851	3.632255
2.820000	3.077775	2.430552	3.077775	1.947214	3.731016
2.830000	2.624903	2.429544	2.624903	1.945630	3.753674
2.840000	2.473334	2.429836	2.473334	1.945656	3.672210
2.850000	2.255286	2.430946	2.255286	1.946815	3.610038
2.860000	2.346792	2.431127	2.346792	1.947112	3.581785
2.870000	2.787934	2.430436	2.787934	1.946743	3.654503
2.880000	3.245082	2.427959	3.245082	1.942593	3.792133
2.890000	3.472392	2.425643	3.472392	1.940528	3.847017
2.900000	2.981156	2.422534	2.981156	1.936488	3.752240
2.910000	3.213900	2.422188	3.213900	1.936057	3.578358
2.920000	2.947503	2.422774	2.947503	1.936104	3.364327
2.930000	3.411373	2.427606	3.411373	1.942454	3.289038
2.940000	3.607355	2.429830	3.607355	1.945001	3.351667
2.950000	3.675791	2.432229	3.675791	1.948989	3.500413
2.960000	3.297245	2.431276	3.297245	1.946490	3.515876
2.970000	2.702487	2.430223	2.702487	1.946712	3.425895
2.980000	2.931777	2.432508	2.931777	1.948184	3.307104
2.990000	2.139635	2.434733	2.139635	1.951930	3.195492
3.000000	2.327554	2.435451	2.327554	1.952038	3.231108
3.010000	2.415818	2.434777	2.415818	1.950503	3.304387
3.020000	2.659644	2.432492	2.659644	1.948624	3.349236
3.030000	2.528451	2.432048	2.528451	1.948473	3.326395
3.040000	2.366804	2.431812	2.366804	1.948027	3.244704
3.050000	2.412643	2.433386	2.412643	1.949100	3.201517
3.060000	2.575590	2.433011	2.575590	1.947598	3.227829
3.070000	2.491277	2.433770	2.491277	1.950975	3.293057
3.080000	2.459938	2.435168	2.459938	1.951580	3.375135
3.090000	2.385459	2.437374	2.385459	1.953837	3.553653
3.100000	2.357398	2.433420	2.357398	1.950429	3.724883
3.110000	2.229925	2.433466	2.229925	1.950107	3.872808
3.120000	2.063428	2.428099	2.063428	1.944399	3.901841
3.130000	1.755406	2.429538	1.755406	1.944761	3.835318
3.140000	1.839577	2.426899	1.839577	1.942671	3.770002
3.150000	2.382079	2.428864	2.382079	1.944362	3.786873
3.160000	2.814653	2.426161	2.814653	1.940868	3.849563
3.170000	3.032838	2.425340	3.032838	1.939811	3.896082
3.180000	2.901448	2.421928	2.901448	1.935852	3.820849
3.190000	2.589514	2.422636	2.589514	1.935149	3.598556
3.200000	2.474595	2.423613	2.474595	1.938364	3.416686
3.210000	3.192076	2.428616	3.192076	1.943765	3.363394
3.220000	3.180511	2.432225	3.180511	1.947515	3.425774
3.230000	3.344684	2.435120	3.344684	1.951100	3.606951
3.240000	3.112097	2.431890	3.112097	1.947165	3.804008
3.250000	2.936359	2.432106	2.936359	1.947673	3.855528
3.260000	2.513193	2.428923	2.513193	1.944813	3.753116
3.270000	2.330253	2.430850	2.330253	1.947247	3.590237
3.280000	2.653561	2.429289	2.653561	1.944425	3.493417
3.290000	3.136902	2.432773	3.136902	1.950048	3.518291
3.300000	3.670204	2.430002	3.670204	1.945510	3.712898
3.310000	3.892009	2.429097	3.892009	1.943628	3.910640
3.320000	3.339646	2.418980	3.339646	1.931753	3.756754
3.330000	2.857168	2.420787	2.857168	1.934899	3.385864
3.340000	3.543007	2.422832	3.543007	1.936852	3.086572
3.350000	3.745776	2.430981	3.745776	1.946775	2.940836
3.360000	4.122931	2.431310	4.122931	1.946602	3.045138
3.370000	3.894605	2.435648	3.894605	1.952498	3.187009
3.380000	3.467275	2.433452	3.467275	1.948939	3.185969
3.390000	2.458698	2.436669	2.458698	1.953741	3.117654
3.400000	2.649424	2.435294	2.649424	1.952546	3.034755
3.410000	2.523168	2.438615	2.523168	1.956370	2.949155
3.420000	2.271132	2.439183	2.271132	1.956828	2.930454
3.430000	1.995730	2.439907	1.995730	1.957685	2.944631
3.440000	2.133581	2.438727	2.133581	1.955884	2.994870
3.450000	2.171712	2.439893	2.171712	1.958071	3.082738
3.460000	2.055379	2.436630	2.055379	1.953627	3.128851
3.470000	1.758441	2.437972	1.758441	1.955430	3.127702
3.480000	1.721744	2.436311	1.721744	1.954064	3.127702
3.490000	1.943409	2.439049	1.943409	1.956491	3.203378
3.500000	2.286588	2.436584	2.286588	1.953372	3.359311
3.510000	2.612345	2.437496	2.612345	1.955133	3.531922
3.520000	2.654058	2.434077	2.654058	1.950609	3.681355
3.530000	2.533497	2.434374	2.533497	1.950385	3.736460
3.540000	2.081742	2.430252	2.081742	1.945693	3.705190
3.550000	1.512444	2.430870	1.512444	1.946836	3.591409
3.560000	1.795695	2.430995	1.795695	1.947080	3.482746
3.570000	2.233839	2.434919	2.233839	1.951556	3.519849
3.580000	2.629471	2.431474	2.629471	1.947613	3.655533
3.590000	3.057245	2.430414	3.057245	1.946045	3.805529
3.600000	2.806233	2.425105	2.806233	1.940073	3.745108
3.610000	2.205364	2.425668	2.205364	1.940905	3.453567
3.620000	2.216269	2.427647	2.216269	1.942253	3.212065
3.630000	2.956198	2.434939	2.956198	1.952891	3.196134
3.640000	3.117763	2.436474	3.117763	1.953281	3.329069
3.650000	3.732516	2.436819	3.732516	1.954135	3.626420
3.660000	3.832449	2.432644	3.832449	1.949137	3.860786
3.670000	3.357291	2.432934	3.357291	1.950999	3.898019
3.680000	3.183613	2.431038	3.183613	1.945549	3.742721
3.690000	2.266324	2.431539	2.266324	1.947169	3.474140
3.700000	2.688770	2.433921	2.688770	1.950237	3.265959
3.710000	3.092386	2.436419	3.092386	1.953738	3.210154
3.720000	3.850361	2.437116	3.850361	1.954631	3.403678
3.730000	4.182289	2.435098	4.182289	1.953092	3.744042
3.740000	4.160892	2.425270	4.160892	1.939333	3.854262
3.750000	3.281179	2.421345	3.281179	1.935103	3.529672
3.760000	3.350261	2.420859	3.350261	1.934590	3.102437
3.770000	3.898159	2.429174	3.898159	1.945370	2.880470
3.780000	3.956134	2.431660	3.956134	1.947439	2.868085
3.790000	4.294188	2.434156	4.294188	1.951583	3.027203
3.800000	4.180189	2.430957	4.180189	1.948094	3.076625
3.810000	3.137000	2.434047	3.137000	1.951267	2.987608
3.820000	2.907393	2.434483	2.907393	1.950724	2.871844
3.830000	2.192698	2.439476	2.192698	1.956938	2.709486
3.840000	2.472439	2.440340	2.472439	1.958779	2.575202
3.850000	2.393952	2.446059	2.393952	1.966313	2.515010
3.860000	2.367726	2.446192	2.367726	1.965757	2.556047
3.870000	2.359277	2.447922	2.359277	1.968772	2.676629
3.880000	2.209472	2.444724	2.209472	1.963150	2.783653
3.890000	2.047697	2.444718	2.047697	1.963106	2.830816
3.900000	1.778976	2.441648	1.778976	1.959997	2.827281
3.910000	1.921243	2.442727	1.921243	1.961545	2.834591
3.920000	2.083786	2.441082	2.083786	1.958515	2.841495
3.930000	2.251389	2.444028	2.251389	1.963114	2.917680
3.940000	2.389960	2.441983	2.389960	1.959433	3.037314
3.950000	2.166901	2.443037	2.166901	1.961511	3.173656
3.960000	2.003673	2.439723	2.003673	1.957095	3.244203
3.970000	1.606523	2.440840	1.606523	1.958306	3.265862
3.980000	1.445894	2.438416	1.445894	1.956122	3.259369
3.990000	1.453536	2.440599	1.453536	1.958084	3.278796
4.000000	1.906219	2.438100	1.906219	1.956146	3.287429
4.010000	2.307605	2.440160	2.307605	1.958370	3.403359
4.020000	2.412103	2.435112	2.412103	1.953562	3.467674
4.030000	2.130929	2.436831	2.130929	1.953650	3.474613
4.040000	1.956873	2.433665	1.956873	1.949921	3.386571
4.050000	1.843981	2.436980	1.843981	1.954361	3.347907
4.060000	2.204428	2.433324	2.204428	1.949562	3.313450
4.070000	2.932436	2.437934	2.932436	1.955601	3.392523
4.080000	3.228468	2.435752	3.228468	1.952127	3.536590
4.090000	3.323014	2.436136	3.323014	1.952777	3.709483
4.100000	3.108901	2.431258	3.108901	1.946332	3.694392
4.110000	2.270084	2.433614	2.270084	1.951038	3.514502
4.120000	1.654773	2.433210	1.654773	1.949757	3.256447
4.130000	2.698455	2.438008	2.698455	1.956232	3.187161
4.140000	2.909617	2.438231	2.909617	1.956153	3.215837
4.150000	3.435887	2.438977	3.435887	1.956531	3.437263
4.160000	3.497859	2.433585	3.497859	1.950494	3.586680
4.170000	3.141735	2.432900	3.141735	1.948799	3.595638
4.180000	2.893464	2.429989	2.893464	1.945072	3.380987
4.190000	2.460696	2.431643	2.460696	1.946913	3.164504
4.200000	3.216999	2.431296	3.216999	1.947550	3.038741
4.210000	3.756395	2.436682	3.756395	1.953686	3.077719
4.220000	4.062272	2.435004	4.062272	1.952004	3.184798
4.230000	3.532094	2.437640	3.532094	1.955636	3.233627
4.240000	3.083635	2.436965	3.083635	1.953738	3.168004
4.250000	2.735499	2.441562	2.735499	1.960352	3.134383
4.260000	2.130617	2.439650	2.130617	1.957405	3.039936
4.270000	2.336104	2.442088	2.336104	1.961793	2.989009
4.280000	2.563300	2.439735	2.563300	1.958304	3.008981
4.290000	2.671253	2.440931	2.671253	1.959775	3.069443
4.300000	2.755195	2.437659	2.755195	1.955700	3.068969
4.310000	2.425384	2.439456	2.425384	1.956364	3.035161
4.320000	2.400098	2.438804	2.400098	1.956129	3.039182
4.330000	2.516132	2.439442	2.516132	1.957239	3.063946
4.340000	2.490443	2.437919	2.490443	1.955046	3.065623
4.350000	2.580079	2.439543	2.580079	1.957469	3.135746
4.360000	2.673928	2.437741	2.673928	1.955178	3.216867
4.370000	2.740040	2.437779	2.740040	1.955720	3.307871
4.380000	2.673262	2.436379	2.673262	1.953813	3.316447
4.390000	2.653980	2.441312	2.653980	1.960238	3.315908
4.400000	2.354329	2.440364	2.354329	1.957532	3.328271
4.410000	1.691557	2.440068	1.691557	1.958815	3.302815
4.420000	1.795830	2.436918	1.795830	1.954215	3.228441
4.430000	2.323025	2.440888	2.323025	1.959586	3.237290
4.440000	2.539522	2.437772	2.539522	1.955612	3.306771
4.450000	2.603143	2.438886	2.603143	1.956990	3.484281
4.460000	2.824328	2.432206	2.824328	1.946706	3.526821
4.470000	2.407082	2.433951	2.407082	1.950483	3.451697
4.480000	2.088464	2.429764	2.088464	1.945048	3.258281
4.490000	2.451820	2.436368	2.451820	1.953819	3.182369
4.500000	2.668345	2.436863	2.668345	1.953501	3.211093
4.510000	3.062882	2.441708	3.062882	1.959930	3.421391
4.520000	3.309289	2.439074	3.309289	1.958088	3.676144
4.530000	3.235638	2.439767	3.235638	1.957787	3.898335
4.540000	3.047089	2.432523	3.047089	1.949408	3.853653
4.550000	2.218977	2.431985	2.218977	1.948962	3.619139
4.560000	2.544524	2.429776	2.544524	1.945439	3.306672
4.570000	3.170593	2.435505	3.170593	1.952862	3.135999
4.580000	3.720754	2.436885	3.720754	1.953597	3.153032
4.590000	3.734004	2.439382	3.734004	1.957098	3.410750
4.600000	3.683110	2.432548	3.683110	1.948943	3.594843
4.610000	3.096419	2.429115	3.096419	1.944070	3.467226
4.620000	2.576138	2.426021	2.576138	1.940290	3.082092
4.630000	3.363318	2.431155	3.363318	1.946741	2.808765
4.640000	3.633702	2.433127	3.633702	1.950416	2.697508
4.650000	4.002147	2.437440	4.002147	1.954832	2.775368
4.660000	4.066908	2.436321	4.066908	1.954587	2.838887
4.670000	3.319235	2.437329	3.319235	1.955816	2.779061
4.680000	2.931900	2.438198	2.931900	1.956936	2.670081
4.690000	2.439087	2.443823	2.439087	1.962941	2.538378
4.700000	2.245917	2.447457	2.245917	1.966936	2.462358
4.710000	2.055292	2.450897	2.055292	1.971086	2.460959
4.720000	1.801856	2.450403	1.801856	1.971184	2.503659
4.730000	1.900464	2.451216	1.900464	1.972140	2.622558
4.740000	1.854977	2.448837	1.854977	1.968766	2.766079
4.750000	1.774418	2.447712	1.774418	1.967320	2.894201
4.760000	1.633015	2.444943	1.633015	1.963729	2.964889
4.770000	1.495380	2.444842	1.495380	1.965160	3.007371
4.780000	1.583106	2.442950	1.583106	1.961814	3.057767
4.790000	1.762090	2.442963	1.762090	1.961176	3.132696
4.800000	2.117275	2.441185	2.117275	1.960310	3.221096
4.810000	2.291396	2.441727	2.291396	1.959843	3.331229
4.820000	2.448367	2.438867	2.448367	1.957572	3.415636
4.830000	2.232017	2.439296	2.232017	1.957119	3.454377
4.840000	1.821475	2.436658	1.821475	1.954107	3.398980
4.850000	1.557815	2.437654	1.557815	1.955012	3.347329
4.860000	1.778278	2.436714	1.778278	1.954575	3.263586
4.870000	2.248323	2.439563	2.248323	1.958487	3.311606
4.880000	2.514854	2.439946	2.514854	1.958703	3.463356
4.890000	2.758253	2.437153	2.758253	1.954326	3.648968
4.900000	2.523594	2.433021	2.523594	1.949051	3.609031
4.910000	1.897026	2.431799	1.897026	1.946816	3.360574
4.920000	1.932868	2.435328	1.932868	1.952648	3.136810
4.930000	2.502113	2.439536	2.502113	1.957368	3.090658
4.940000	2.954597	2.441550	2.954597	1.959650	3.206391
4.950000	3.483193	2.440817	3.483193	1.958625	3.512170
4.960000	3.795697	2.437667	3.795697	1.955125	3.710819
4.970000	3.332711	2.434762	3.332711	1.952007	3.665519
4.980000	2.839835	2.434730	2.839835	1.951088	3.463868
4.990000	2.952679	2.438167	2.952679	1.955480	3.213773
5.000000	2.500129	2.440336	2.500129	1.958901	3.014027


==> energy_CH_S=0.2_Plot_test9_l=6_BDF2=0.010000.txt <==
Time 	L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.883037	0.000000	1.207698	41.237354
0.010000	0.349042	1.802499	0.349042	1.077780	19.287180
0.020000	1.459106	1.861396	1.459106	1.173584	17.043318
0.030000	2.740701	2.136571	2.740701	1.574100	13.589698
0.040000	3.811620	2.266752	3.811620	1.746525	14.884159
0.050000	5.155719	2.123291	5.155719	1.556988	16.855955
0.060000	5.887406	2.334574	5.887406	1.837025	101.808044


==> energy_CH_S=0.5_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega) 	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.879523	0.000000	1.210925	41.336246
0.010000	0.233575	1.805000	0.233575	1.091535	19.977655
0.020000	0.807270	1.813637	0.807270	1.105323	18.409056
0.030000	1.242917	1.881284	1.242917	1.213840	16.572662
0.040000	2.067456	2.043831	2.067456	1.452608	13.544800
0.050000	2.420733	2.238601	2.420733	1.715782	11.824367
0.060000	2.039953	2.299477	2.039953	1.795112	10.647142
0.070000	1.609270	2.297586	1.609270	1.792073	9.506554
0.080000	1.311675	2.289158	1.311675	1.781380	8.696932
0.090000	1.384642	2.285584	1.384642	1.778042	8.183553
0.100000	1.727978	2.289371	1.727978	1.781597	7.762714
0.110000	1.890728	2.300881	1.890728	1.797145	7.388183
0.120000	1.753220	2.312446	1.753220	1.811204	7.144125
0.130000	1.787947	2.318186	1.787947	1.819576	6.884358
0.140000	1.483148	2.322802	1.483148	1.825032	6.677676
0.150000	1.462211	2.325883	1.462211	1.827819	6.503894
0.160000	1.403212	2.328183	1.403212	1.829941	6.353769
0.170000	1.407253	2.330590	1.407253	1.836278	6.222733
0.180000	1.395474	2.333117	1.395474	1.837351	6.107042
0.190000	1.400829	2.335484	1.400829	1.841240	5.997324
0.200000	1.428384	2.337773	1.428384	1.844028	5.891554
0.210000	1.433151	2.340232	1.433151	1.846779	5.792986
0.220000	1.330305	2.342608	1.330305	1.849422	5.735747
0.230000	1.439660	2.343992	1.439660	1.851147	5.653063
0.240000	1.347384	2.345413	1.347384	1.853808	5.573846
0.250000	1.363539	2.347087	1.363539	1.855418	5.504004
0.260000	1.375558	2.348841	1.375558	1.857705	5.435017
0.270000	1.368833	2.350555	1.368833	1.859350	5.365205
0.280000	1.373018	2.352333	1.373018	1.862028	5.292860
0.290000	1.344984	2.354311	1.344984	1.863840	5.237617
0.300000	1.267392	2.355965	1.267392	1.866510	5.178478
0.310000	1.250594	2.357402	1.250594	1.867444	5.131714
0.320000	1.233599	2.358531	1.233599	1.868270	5.087820
0.330000	1.231901	2.359508	1.231901	1.871249	5.046969
0.340000	1.239762	2.360420	1.239762	1.871611	5.007472
0.350000	1.250271	2.361305	1.250271	1.872671	4.969911
0.360000	1.256853	2.362182	1.256853	1.873733	4.935143
0.370000	1.254123	2.363025	1.254123	1.875902	4.903138
0.380000	1.246301	2.363798	1.246301	1.876211	4.872043
0.390000	1.238338	2.364553	1.238338	1.877890	4.841484
0.400000	1.228365	2.365323	1.228365	1.879470	4.811745
0.410000	1.215320	2.366100	1.215320	1.878997	4.782078
0.420000	1.202093	2.366913	1.202093	1.881198	4.751596
0.430000	1.189559	2.367812	1.189559	1.881693	4.720397
0.440000	1.180459	2.368771	1.180459	1.881853	4.691871
0.450000	1.178122	2.369540	1.178122	1.884171	4.663124
0.460000	1.175161	2.370250	1.175161	1.883608	4.635183
0.470000	1.175521	2.370948	1.175521	1.885154	4.607828
0.480000	1.181314	2.371642	1.181314	1.885761	4.581400
0.490000	1.187513	2.372310	1.187513	1.887023	4.556849
0.500000	1.188168	2.372919	1.188168	1.887539	4.534331
0.510000	1.179922	2.373471	1.179922	1.887759	4.513654
0.520000	1.165031	2.373986	1.165031	1.889503	4.494261
0.530000	1.153280	2.374483	1.153280	1.889340	4.475320
0.540000	1.149187	2.374971	1.149187	1.890263	4.456537
0.550000	1.148395	2.375448	1.148395	1.890770	4.437863
0.560000	1.145661	2.375930	1.145661	1.891242	4.419487
0.570000	1.142571	2.376421	1.142571	1.892165	4.401450
0.580000	1.139904	2.376914	1.139904	1.892558	4.383840
0.590000	1.136593	2.377398	1.136593	1.893584	4.367448
0.600000	1.128727	2.377839	1.128727	1.893996	4.352172
0.610000	1.118770	2.378234	1.118770	1.894141	4.338107
0.620000	1.110265	2.378590	1.110265	1.895421	4.324800
0.630000	1.105802	2.378924	1.105802	1.895417	4.311790
0.640000	1.106057	2.379255	1.106057	1.896397	4.298684
0.650000	1.109904	2.379596	1.109904	1.896403	4.285421
0.660000	1.115130	2.379954	1.115130	1.896712	4.271923
0.670000	1.120004	2.380324	1.120004	1.897808	4.258307
0.680000	1.123232	2.380703	1.123232	1.897301	4.244942
0.690000	1.123289	2.381079	1.123289	1.897593	4.232104
0.700000	1.120458	2.381440	1.120458	1.899252	4.219712
0.710000	1.117263	2.381783	1.117263	1.899194	4.207627
0.720000	1.115602	2.382114	1.115602	1.900348	4.195837
0.730000	1.115286	2.382435	1.115286	1.899535	4.184208
0.740000	1.115855	2.382751	1.115855	1.899190	4.172600
0.750000	1.116737	2.383066	1.116737	1.900614	4.161088
0.760000	1.116483	2.383381	1.116483	1.900479	4.149914
0.770000	1.113775	2.383688	1.113775	1.901180	4.139312
0.780000	1.108472	2.383981	1.108472	1.901653	4.129307
0.790000	1.102412	2.384259	1.102412	1.902556	4.119691
0.800000	1.097788	2.384530	1.097788	1.903082	4.110239
0.810000	1.095144	2.384802	1.095144	1.904026	4.100890
0.820000	1.093329	2.385077	1.093329	1.902869	4.091770
0.830000	1.090825	2.385346	1.090825	1.903454	4.083066
0.840000	1.087249	2.385601	1.087249	1.903122	4.074833
0.850000	1.083649	2.385839	1.083649	1.903955	4.066963
0.860000	1.081236	2.386066	1.081236	1.903868	4.059295
0.870000	1.080506	2.386289	1.080506	1.905101	4.051739
0.880000	1.080710	2.386511	1.080710	1.904059	4.044291
0.890000	1.080749	2.386729	1.080749	1.905551	4.036967
0.900000	1.080078	2.386940	1.080078	1.905960	4.029762
0.910000	1.078874	2.387145	1.078874	1.906643	4.022644
0.920000	1.077404	2.387344	1.077404	1.905872	4.015580
0.930000	1.075764	2.387544	1.075764	1.907715	4.008559
0.940000	1.073937	2.387744	1.073937	1.906399	4.001591
0.950000	1.071954	2.387946	1.071954	1.907484	3.994701
0.960000	1.069747	2.388147	1.069747	1.907758	3.987922
0.970000	1.067405	2.388345	1.067405	1.906108	3.981277
0.980000	1.065143	2.388540	1.065143	1.907055	3.974778
0.990000	1.063138	2.388728	1.063138	1.907434	3.968439
1.000000	1.061442	2.388910	1.061442	1.908793	3.962242
1.010000	1.060162	2.389087	1.060162	1.907956	3.956135
1.020000	1.059407	2.389259	1.059407	1.908091	3.950042
1.030000	1.059192	2.389430	1.059192	1.908723	3.943896
1.040000	1.059203	2.389601	1.059203	1.909631	3.937699
1.050000	1.058580	2.389774	1.058580	1.909923	3.931537
1.060000	1.056538	2.389946	1.056538	1.908640	3.925539
1.070000	1.052923	2.390114	1.052923	1.909294	3.919787
1.080000	1.048426	2.390277	1.048426	1.908783	3.914265
1.090000	1.043943	2.390437	1.043943	1.909486	3.908870
1.100000	1.040163	2.390595	1.040163	1.910967	3.903499
1.110000	1.037350	2.390752	1.037350	1.909941	3.898100
1.120000	1.035537	2.390906	1.035537	1.911115	3.892668
1.130000	1.034737	2.391057	1.034737	1.911025	3.887215
1.140000	1.034997	2.391205	1.034997	1.910346	3.881747
1.150000	1.036290	2.391349	1.036290	1.910951	3.876261
1.160000	1.038380	2.391491	1.038380	1.910999	3.870743
1.170000	1.040874	2.391632	1.040874	1.911429	3.865205
1.180000	1.043322	2.391773	1.043322	1.911829	3.859675
1.190000	1.045240	2.391913	1.045240	1.911584	3.854200
1.200000	1.046369	2.392051	1.046369	1.912336	3.848824
1.210000	1.046610	2.392186	1.046610	1.911252	3.843567
1.220000	1.046152	2.392319	1.046152	1.913299	3.838408
1.230000	1.045365	2.392449	1.045365	1.911832	3.833300
1.240000	1.044709	2.392580	1.044709	1.913248	3.828184
1.250000	1.044599	2.392710	1.044599	1.913977	3.823014
1.260000	1.045298	2.392843	1.045298	1.912559	3.817769
1.270000	1.046867	2.392974	1.046867	1.911910	3.812449
1.280000	1.049207	2.393105	1.049207	1.913626	3.807054
1.290000	1.052096	2.393234	1.052096	1.913567	3.801580
1.300000	1.055331	2.393362	1.055331	1.912904	3.796012
1.310000	1.058743	2.393488	1.058743	1.914245	3.790318
1.320000	1.062186	2.393614	1.062186	1.913544	3.784465
1.330000	1.065562	2.393741	1.065562	1.914195	3.778418
1.340000	1.068755	2.393869	1.068755	1.915229	3.772113
1.350000	1.071635	2.393999	1.071635	1.915064	3.765386
1.360000	1.074152	2.394137	1.074152	1.913550	3.757776
1.370000	1.077010	2.394310	1.077010	1.914382	3.748151
1.380000	1.083340	2.394586	1.083340	1.915005	3.735220
1.390000	1.088801	2.395024	1.088801	1.915980	3.725545
1.400000	1.065820	2.395324	1.065820	1.915470	3.714450
1.410000	1.067599	2.395601	1.067599	1.916381	3.704589
1.420000	1.069117	2.395840	1.069117	1.916127	3.695212
1.430000	1.074051	2.396067	1.074051	1.917219	3.686000
1.440000	1.078363	2.396296	1.078363	1.918125	3.676836
1.450000	1.082201	2.396520	1.082201	1.917810	3.667789
1.460000	1.086535	2.396738	1.086535	1.917422	3.658956
1.470000	1.091568	2.396940	1.091568	1.917951	3.650537
1.480000	1.097614	2.397121	1.097614	1.918517	3.642015
1.490000	1.105638	2.397294	1.105638	1.917952	3.633511
1.500000	1.114897	2.397463	1.114897	1.918685	3.624948
1.510000	1.124900	2.397630	1.124900	1.918176	3.616199
1.520000	1.136491	2.397797	1.136491	1.918739	3.607193
1.530000	1.150050	2.397969	1.150050	1.918638	3.597938
1.540000	1.165656	2.398141	1.165656	1.919397	3.588498
1.550000	1.183213	2.398311	1.183213	1.919618	3.578607
1.560000	1.203457	2.398490	1.203457	1.920179	3.567869
1.570000	1.227243	2.398699	1.227243	1.920622	3.555792
1.580000	1.255959	2.398971	1.255959	1.920673	3.540962
1.590000	1.290609	2.399385	1.290609	1.921058	3.523260
1.600000	1.236000	2.400009	1.236000	1.921775	3.520528
1.610000	1.048831	2.400509	1.048831	1.922925	3.506478
1.620000	1.052786	2.400930	1.052786	1.923404	3.499427
1.630000	1.005655	2.401263	1.005655	1.923819	3.493417
1.640000	0.990572	2.401535	0.990572	1.923867	3.487653
1.650000	0.981811	2.401769	0.981811	1.923336	3.482183
1.660000	0.975611	2.401972	0.975611	1.924362	3.476919
1.670000	0.971889	2.402151	0.971889	1.924175	3.471802
1.680000	0.970085	2.402313	0.970085	1.925264	3.466763
1.690000	0.969689	2.402465	0.969689	1.924643	3.461760
1.700000	0.970074	2.402613	0.970074	1.925507	3.456779
1.710000	0.970634	2.402760	0.970634	1.924846	3.451842
1.720000	0.970990	2.402905	0.970990	1.925089	3.446979
1.730000	0.971089	2.403048	0.971089	1.925661	3.442210
1.740000	0.971065	2.403186	0.971065	1.925962	3.437546
1.750000	0.971162	2.403320	0.971162	1.926226	3.432968
1.760000	0.971570	2.403447	0.971570	1.926039	3.428448
1.770000	0.972550	2.403571	0.972550	1.926485	3.423947
1.780000	0.974227	2.403691	0.974227	1.926287	3.419429
1.790000	0.976709	2.403809	0.976709	1.926696	3.414860
1.800000	0.979927	2.403926	0.979927	1.926122	3.410215
1.810000	0.983678	2.404044	0.983678	1.926230	3.405480
1.820000	0.987566	2.404163	0.987566	1.927630	3.400667
1.830000	0.991223	2.404284	0.991223	1.927547	3.395783
1.840000	0.994794	2.404404	0.994794	1.927755	3.390815
1.850000	0.999329	2.404523	0.999329	1.926656	3.385692
1.860000	1.006140	2.404640	1.006140	1.928075	3.380337
1.870000	1.015725	2.404756	1.015725	1.926329	3.374682
1.880000	1.027246	2.404876	1.027246	1.927499	3.368706
1.890000	1.039024	2.405004	1.039024	1.927697	3.362452
1.900000	1.049362	2.405140	1.049362	1.927267	3.355986
1.910000	1.058039	2.405285	1.058039	1.928445	3.349292
1.920000	1.066929	2.405434	1.066929	1.927737	3.342239
1.930000	1.078906	2.405589	1.078906	1.928466	3.334625
1.940000	1.096089	2.405754	1.096089	1.929904	3.326100
1.950000	1.120712	2.405940	1.120712	1.930179	3.316033
1.960000	1.155642	2.406182	1.155642	1.928634	3.302901
1.970000	1.196605	2.406564	1.196605	1.930479	3.286943
1.980000	1.134408	2.407151	1.134408	1.931212	3.286779
1.990000	0.941131	2.407592	0.941131	1.931159	3.274045
2.000000	0.951917	2.407933	0.951917	1.931556	3.267739
2.010000	0.910581	2.408197	0.910581	1.931826	3.263602
2.020000	0.885602	2.408407	0.885602	1.932467	3.259972
2.030000	0.866766	2.408597	0.866766	1.932621	3.256734
2.040000	0.851799	2.408776	0.851799	1.932299	3.253608
2.050000	0.840893	2.408949	0.840893	1.931604	3.250447
2.060000	0.833289	2.409118	0.833289	1.932718	3.247243
2.070000	0.828397	2.409280	0.828397	1.932437	3.244043
2.080000	0.825965	2.409429	0.825965	1.932052	3.240920
2.090000	0.825294	2.409564	0.825294	1.934725	3.237874
2.100000	0.826213	2.409684	0.826213	1.933638	3.234901
2.110000	0.828061	2.409793	0.828061	1.933813	3.231960
2.120000	0.830594	2.409894	0.830594	1.933680	3.229028
2.130000	0.833391	2.409988	0.833391	1.935029	3.226073
2.140000	0.836315	2.410080	0.836315	1.934668	3.223071
2.150000	0.839206	2.410172	0.839206	1.935539	3.219994
2.160000	0.841955	2.410264	0.841955	1.934892	3.216828
2.170000	0.844270	2.410359	0.844270	1.935298	3.213596
2.180000	0.845571	2.410457	0.845571	1.935489	3.210384
2.190000	0.845202	2.410553	0.845202	1.934870	3.207298
2.200000	0.843135	2.410643	0.843135	1.936135	3.204370
2.210000	0.840330	2.410725	0.840330	1.935699	3.201547
2.220000	0.837960	2.410802	0.837960	1.934753	3.198762
2.230000	0.836549	2.410878	0.836549	1.935655	3.195959
2.240000	0.836085	2.410957	0.836085	1.935135	3.193110
2.250000	0.836301	2.411039	0.836301	1.936026	3.190221
2.260000	0.836785	2.411122	0.836785	1.935886	3.187307
2.270000	0.837155	2.411206	0.837155	1.935483	3.184392
2.280000	0.837027	2.411290	0.837027	1.935698	3.181489
2.290000	0.836122	2.411373	0.836122	1.935448	3.178607
2.300000	0.834227	2.411457	0.834227	1.936503	3.175757
2.310000	0.831242	2.411541	0.831242	1.936909	3.172943
2.320000	0.827331	2.411626	0.827331	1.935612	3.170160
2.330000	0.822956	2.411712	0.822956	1.935049	3.167396
2.340000	0.818705	2.411798	0.818705	1.936019	3.164642
2.350000	0.815080	2.411884	0.815080	1.936592	3.161897
2.360000	0.812359	2.411969	0.812359	1.937028	3.159176
2.370000	0.810577	2.412051	0.810577	1.936173	3.156492
2.380000	0.809613	2.412131	0.809613	1.937747	3.153850
2.390000	0.809282	2.412207	0.809282	1.937802	3.151242
2.400000	0.809427	2.412282	0.809427	1.936311	3.148642
2.410000	0.809940	2.412357	0.809940	1.936279	3.146019
2.420000	0.810810	2.412434	0.810810	1.937937	3.143338
2.430000	0.812067	2.412513	0.812067	1.938036	3.140580
2.440000	0.813645	2.412595	0.813645	1.937325	3.137743
2.450000	0.815245	2.412680	0.815245	1.937428	3.134865
2.460000	0.816291	2.412765	0.816291	1.937619	3.132028
2.470000	0.816243	2.412848	0.816243	1.937838	3.129319
2.480000	0.815212	2.412925	0.815212	1.937455	3.126740
2.490000	0.814113	2.412995	0.814113	1.938973	3.124232
2.500000	0.813692	2.413060	0.813692	1.937943	3.121747
2.510000	0.813971	2.413123	0.813971	1.938135	3.119274
2.520000	0.814607	2.413187	0.814607	1.937327	3.116813
2.530000	0.815322	2.413250	0.815322	1.938041	3.114379
2.540000	0.815997	2.413313	0.815997	1.938621	3.111980
2.550000	0.816669	2.413374	0.816669	1.938848	3.109612
2.560000	0.817468	2.413433	0.817468	1.938071	3.107267
2.570000	0.818506	2.413492	0.818506	1.938400	3.104930
2.580000	0.819920	2.413550	0.819920	1.938869	3.102593
2.590000	0.821757	2.413608	0.821757	1.938835	3.100245
2.600000	0.824148	2.413664	0.824148	1.939886	3.097871
2.610000	0.827158	2.413719	0.827158	1.939184	3.095449
2.620000	0.830898	2.413773	0.830898	1.938010	3.092941
2.630000	0.835405	2.413826	0.835405	1.939137	3.090302
2.640000	0.840563	2.413881	0.840563	1.939019	3.087483
2.650000	0.845965	2.413939	0.845965	1.938997	3.084455
2.660000	0.850603	2.414003	0.850603	1.939428	3.081256
2.670000	0.852735	2.414073	0.852735	1.938572	3.078043
2.680000	0.850367	2.414146	0.850367	1.938963	3.075061
2.690000	0.843331	2.414222	0.843331	1.939586	3.072470
2.700000	0.834195	2.414296	0.834195	1.938771	3.070215
2.710000	0.825899	2.414373	0.825899	1.939548	3.068094
2.720000	0.819629	2.414455	0.819629	1.940500	3.065954
2.730000	0.815475	2.414540	0.815475	1.940927	3.063743
2.740000	0.812731	2.414628	0.812731	1.940330	3.061505
2.750000	0.810987	2.414713	0.810987	1.941488	3.059311
2.760000	0.809965	2.414793	0.809965	1.940236	3.057189
2.770000	0.809689	2.414865	0.809689	1.939468	3.055122
2.780000	0.810433	2.414930	0.810433	1.940509	3.053066
2.790000	0.812089	2.414992	0.812089	1.940574	3.051007
2.800000	0.814325	2.415050	0.814325	1.939960	3.048942
2.810000	0.816694	2.415106	0.816694	1.940074	3.046899
2.820000	0.818895	2.415158	0.818895	1.940591	3.044878
2.830000	0.820947	2.415206	0.820947	1.940638	3.042876
2.840000	0.822976	2.415253	0.822976	1.939989	3.040866
2.850000	0.825177	2.415299	0.825177	1.940630	3.038831
2.860000	0.827607	2.415346	0.827607	1.940831	3.036757
2.870000	0.830258	2.415394	0.830258	1.941551	3.034637
2.880000	0.832972	2.415443	0.832972	1.941568	3.032479
2.890000	0.835557	2.415493	0.835557	1.941040	3.030293
2.900000	0.837637	2.415545	0.837637	1.940685	3.028109
2.910000	0.838743	2.415597	0.838743	1.940320	3.025965
2.920000	0.838440	2.415651	0.838440	1.939912	3.023900
2.930000	0.836512	2.415706	0.836512	1.941434	3.021940
2.940000	0.833176	2.415762	0.833176	1.942286	3.020077
2.950000	0.829167	2.415819	0.829167	1.940278	3.018290
2.960000	0.825267	2.415875	0.825267	1.942381	3.016539
2.970000	0.822140	2.415932	0.822140	1.941402	3.014797
2.980000	0.819960	2.415987	0.819960	1.940889	3.013041
2.990000	0.818669	2.416042	0.818669	1.941902	3.011257
3.000000	0.818062	2.416095	0.818062	1.941581	3.009433
3.010000	0.818028	2.416147	0.818028	1.941946	3.007566
3.020000	0.818450	2.416198	0.818450	1.942227	3.005652
3.030000	0.819336	2.416249	0.819336	1.941514	3.003697
3.040000	0.820656	2.416299	0.820656	1.942274	3.001701
3.050000	0.822397	2.416348	0.822397	1.942302	2.999676
3.060000	0.824482	2.416396	0.824482	1.943108	2.997628
3.070000	0.826833	2.416442	0.826833	1.942588	2.995565
3.080000	0.829368	2.416487	0.829368	1.942986	2.993490
3.090000	0.832002	2.416530	0.832002	1.942685	2.991401
3.100000	0.834597	2.416574	0.834597	1.943269	2.989296
3.110000	0.836926	2.416618	0.836926	1.942563	2.987178
3.120000	0.838669	2.416664	0.838669	1.942321	2.985059
3.130000	0.839529	2.416713	0.839529	1.943456	2.982953
3.140000	0.839454	2.416764	0.839454	1.942358	2.980863
3.150000	0.838787	2.416817	0.838787	1.942688	2.978779
3.160000	0.838151	2.416871	0.838151	1.943091	2.976683
3.170000	0.838113	2.416926	0.838113	1.943689	2.974556
3.180000	0.838933	2.416981	0.838933	1.943266	2.972383
3.190000	0.840557	2.417036	0.840557	1.943226	2.970164
3.200000	0.842741	2.417091	0.842741	1.943346	2.967906
3.210000	0.845180	2.417145	0.845180	1.943119	2.965630
3.220000	0.847566	2.417197	0.847566	1.943395	2.963372
3.230000	0.849682	2.417247	0.849682	1.942896	2.961162
3.240000	0.851562	2.417293	0.851562	1.942762	2.959011
3.250000	0.853502	2.417334	0.853502	1.943264	2.956888
3.260000	0.856036	2.417371	0.856036	1.943921	2.954737
3.270000	0.859630	2.417406	0.859630	1.943695	2.952500
3.280000	0.864570	2.417440	0.864570	1.943935	2.950143
3.290000	0.870861	2.417475	0.870861	1.943265	2.947644
3.300000	0.878343	2.417511	0.878343	1.943424	2.945016
3.310000	0.886528	2.417548	0.886528	1.943130	2.942271
3.320000	0.894855	2.417586	0.894855	1.944437	2.939463
3.330000	0.902498	2.417626	0.902498	1.944325	2.936608
3.340000	0.909001	2.417668	0.909001	1.944630	2.933755
3.350000	0.914086	2.417712	0.914086	1.943313	2.930886
3.360000	0.918235	2.417760	0.918235	1.942941	2.928016
3.370000	0.921906	2.417811	0.921906	1.945215	2.925104
3.380000	0.925868	2.417866	0.925868	1.943471	2.922149
3.390000	0.930567	2.417922	0.930567	1.944205	2.919104
3.400000	0.936573	2.417979	0.936573	1.943527	2.915973
3.410000	0.943965	2.418036	0.943965	1.943993	2.912735
3.420000	0.952869	2.418091	0.952869	1.944244	2.909410
3.430000	0.963234	2.418143	0.963234	1.944900	2.905996
3.440000	0.975296	2.418189	0.975296	1.943843	2.902467
3.450000	0.989673	2.418229	0.989673	1.945135	2.898749
3.460000	1.007438	2.418263	1.007438	1.944452	2.894718
3.470000	1.030062	2.418293	1.030062	1.943499	2.890194
3.480000	1.058777	2.418320	1.058777	1.944016	2.884997
3.490000	1.093450	2.418351	1.093450	1.943510	2.878948
3.500000	1.132266	2.418397	1.132266	1.944912	2.871787
3.510000	1.174721	2.418477	1.174721	1.945302	2.862571
3.520000	1.225466	2.418640	1.225466	1.944537	2.849428
3.530000	1.260012	2.419003	1.260012	1.945890	2.839842
3.540000	1.079791	2.419456	1.079791	1.945539	2.837181
3.550000	0.940661	2.419867	0.940661	1.947156	2.830026
3.560000	0.894970	2.420247	0.894970	1.946435	2.827111
3.570000	0.821765	2.420545	0.821765	1.947383	2.824938
3.580000	0.777184	2.420789	0.777184	1.948051	2.823103
3.590000	0.744209	2.420995	0.744209	1.948034	2.821391
3.600000	0.719406	2.421178	0.719406	1.947750	2.819759
3.610000	0.701187	2.421343	0.701187	1.947894	2.818179
3.620000	0.688032	2.421494	0.688032	1.948755	2.816680
3.630000	0.678477	2.421631	0.678477	1.948492	2.815223
3.640000	0.671443	2.421757	0.671443	1.948825	2.813816
3.650000	0.665920	2.421872	0.665920	1.948753	2.812422
3.660000	0.661393	2.421979	0.661393	1.948401	2.811047
3.670000	0.657507	2.422077	0.657507	1.950275	2.809676
3.680000	0.654096	2.422169	0.654096	1.949028	2.808322
3.690000	0.651138	2.422254	0.651138	1.950005	2.806978
3.700000	0.648580	2.422335	0.648580	1.948439	2.805659
3.710000	0.646402	2.422411	0.646402	1.951130	2.804353
3.720000	0.644530	2.422482	0.644530	1.949644	2.803072
3.730000	0.642888	2.422551	0.642888	1.949821	2.801807
3.740000	0.641389	2.422616	0.641389	1.950287	2.800565
3.750000	0.639992	2.422678	0.639992	1.950329	2.799339
3.760000	0.638676	2.422738	0.638676	1.950149	2.798132
3.770000	0.637435	2.422796	0.637435	1.949576	2.796936
3.780000	0.636285	2.422852	0.636285	1.949881	2.795752
3.790000	0.635244	2.422907	0.635244	1.950799	2.794569
3.800000	0.634335	2.422960	0.634335	1.951283	2.793389
3.810000	0.633564	2.423012	0.633564	1.951393	2.792206
3.820000	0.632906	2.423062	0.632906	1.950138	2.791024
3.830000	0.632316	2.423112	0.632316	1.950214	2.789842
3.840000	0.631727	2.423160	0.631727	1.950858	2.788673
3.850000	0.631080	2.423207	0.631080	1.950381	2.787519
3.860000	0.630355	2.423252	0.630355	1.951282	2.786387
3.870000	0.629575	2.423295	0.629575	1.951931	2.785278
3.880000	0.628804	2.423336	0.628804	1.951072	2.784188
3.890000	0.628132	2.423376	0.628132	1.950173	2.783108
3.900000	0.627648	2.423414	0.627648	1.952360	2.782035
3.910000	0.627387	2.423452	0.627387	1.950069	2.780961
3.920000	0.627367	2.423488	0.627367	1.951168	2.779885
3.930000	0.627567	2.423524	0.627567	1.950499	2.778804
3.940000	0.627965	2.423559	0.627965	1.949542	2.777719
3.950000	0.628509	2.423594	0.628509	1.951374	2.776631
3.960000	0.629162	2.423628	0.629162	1.950339	2.775537
3.970000	0.629877	2.423661	0.629877	1.950886	2.774436
3.980000	0.630629	2.423694	0.630629	1.951367	2.773326
3.990000	0.631365	2.423728	0.631365	1.951594	2.772206
4.000000	0.632038	2.423761	0.632038	1.952024	2.771077
4.010000	0.632568	2.423795	0.632568	1.951474	2.769944
4.020000	0.632869	2.423828	0.632869	1.952085	2.768814
4.030000	0.632840	2.423861	0.632840	1.951062	2.767697
4.040000	0.632396	2.423894	0.632396	1.951316	2.766605
4.050000	0.631514	2.423927	0.631514	1.951358	2.765547
4.060000	0.630257	2.423958	0.630257	1.951223	2.764522
4.070000	0.628779	2.423988	0.628779	1.952583	2.763525
4.080000	0.627273	2.424018	0.627273	1.951241	2.762546
4.090000	0.625910	2.424047	0.625910	1.951100	2.761573
4.100000	0.624815	2.424077	0.624815	1.952751	2.760598
4.110000	0.624060	2.424106	0.624060	1.950373	2.759617
4.120000	0.623656	2.424135	0.623656	1.952368	2.758626
4.130000	0.623587	2.424165	0.623587	1.952173	2.757624
4.140000	0.623807	2.424194	0.623807	1.951155	2.756608
4.150000	0.624262	2.424223	0.624262	1.951316	2.755576
4.160000	0.624895	2.424252	0.624895	1.951826	2.754524
4.170000	0.625651	2.424281	0.625651	1.952901	2.753447
4.180000	0.626471	2.424310	0.626471	1.951923	2.752344
4.190000	0.627305	2.424340	0.627305	1.951972	2.751215
4.200000	0.628088	2.424371	0.628088	1.952924	2.750062
4.210000	0.628757	2.424403	0.628757	1.952128	2.748892
4.220000	0.629241	2.424434	0.629241	1.952847	2.747711
4.230000	0.629484	2.424467	0.629484	1.951706	2.746532
4.240000	0.629435	2.424499	0.629435	1.952068	2.745361
4.250000	0.629066	2.424531	0.629066	1.952502	2.744208
4.260000	0.628373	2.424563	0.628373	1.952142	2.743078
4.270000	0.627371	2.424594	0.627371	1.952410	2.741976
4.280000	0.626094	2.424625	0.626094	1.953689	2.740906
4.290000	0.624597	2.424655	0.624597	1.951725	2.739867
4.300000	0.622972	2.424684	0.622972	1.951966	2.738855
4.310000	0.621342	2.424713	0.621342	1.951935	2.737862
4.320000	0.619833	2.424741	0.619833	1.952466	2.736879
4.330000	0.618549	2.424769	0.618549	1.952503	2.735897
4.340000	0.617543	2.424797	0.617543	1.952188	2.734910
4.350000	0.616843	2.424824	0.616843	1.953061	2.733916
4.360000	0.616428	2.424852	0.616428	1.952300	2.732915
4.370000	0.616281	2.424879	0.616281	1.953609	2.731911
4.380000	0.616368	2.424905	0.616368	1.953223	2.730906
4.390000	0.616660	2.424931	0.616660	1.953142	2.729903
4.400000	0.617135	2.424956	0.617135	1.952758	2.728900
4.410000	0.617767	2.424981	0.617767	1.952801	2.727898
4.420000	0.618557	2.425004	0.618557	1.952829	2.726893
4.430000	0.619502	2.425028	0.619502	1.954286	2.725886
4.440000	0.620606	2.425050	0.620606	1.952511	2.724871
4.450000	0.621882	2.425072	0.621882	1.952619	2.723849
4.460000	0.623331	2.425094	0.623331	1.952457	2.722816
4.470000	0.624951	2.425115	0.624951	1.952285	2.721774
4.480000	0.626738	2.425135	0.626738	1.953295	2.720718
4.490000	0.628658	2.425155	0.628658	1.951644	2.719648
4.500000	0.630662	2.425174	0.630662	1.952077	2.718567
4.510000	0.632699	2.425193	0.632699	1.953004	2.717474
4.520000	0.634701	2.425211	0.634701	1.952716	2.716372
4.530000	0.636566	2.425229	0.636566	1.953025	2.715256
4.540000	0.638231	2.425247	0.638231	1.953335	2.714131
4.550000	0.639569	2.425265	0.639569	1.953139	2.712990
4.560000	0.640532	2.425284	0.640532	1.953556	2.711837
4.570000	0.641054	2.425303	0.641054	1.954646	2.710670
4.580000	0.641096	2.425324	0.641096	1.953403	2.709497
4.590000	0.640675	2.425347	0.640675	1.953639	2.708325
4.600000	0.639823	2.425371	0.639823	1.952077	2.707159
4.610000	0.638617	2.425397	0.638617	1.953347	2.706004
4.620000	0.637155	2.425424	0.637155	1.954566	2.704860
4.630000	0.635582	2.425453	0.635582	1.952914	2.703727
4.640000	0.634054	2.425483	0.634054	1.953135	2.702600
4.650000	0.632694	2.425514	0.632694	1.953020	2.701470
4.660000	0.631624	2.425547	0.631624	1.953907	2.700336
4.670000	0.630849	2.425580	0.630849	1.953462	2.699191
4.680000	0.630392	2.425614	0.630392	1.952705	2.698038
4.690000	0.630092	2.425649	0.630092	1.952880	2.696890
4.700000	0.629732	2.425685	0.629732	1.954328	2.695767
4.710000	0.629059	2.425720	0.629059	1.953820	2.694691
4.720000	0.627972	2.425754	0.627972	1.953190	2.693667
4.730000	0.626617	2.425786	0.626617	1.954457	2.692679
4.740000	0.625300	2.425817	0.625300	1.953615	2.691704
4.750000	0.624296	2.425848	0.624296	1.954023	2.690720
4.760000	0.623698	2.425880	0.623698	1.953327	2.689712
4.770000	0.623408	2.425914	0.623408	1.953588	2.688684
4.780000	0.623232	2.425949	0.623232	1.954195	2.687645
4.790000	0.622981	2.425984	0.622981	1.954213	2.686610
4.800000	0.622479	2.426019	0.622479	1.954439	2.685595
4.810000	0.621649	2.426053	0.621649	1.953974	2.684609
4.820000	0.620474	2.426086	0.620474	1.954592	2.683659
4.830000	0.619028	2.426118	0.619028	1.954703	2.682746
4.840000	0.617440	2.426149	0.617440	1.955133	2.681864
4.850000	0.615871	2.426180	0.615871	1.953904	2.681006
4.860000	0.614475	2.426209	0.614475	1.954777	2.680163
4.870000	0.613363	2.426238	0.613363	1.955528	2.679329
4.880000	0.612615	2.426267	0.612615	1.954195	2.678499
4.890000	0.612253	2.426295	0.612253	1.954013	2.677672
4.900000	0.612266	2.426322	0.612266	1.954601	2.676847
4.910000	0.612604	2.426348	0.612604	1.954837	2.676021
4.920000	0.613201	2.426373	0.613201	1.954392	2.675195
4.930000	0.613983	2.426398	0.613983	1.954773	2.674364
4.940000	0.614876	2.426422	0.614876	1.955567	2.673529
4.950000	0.615805	2.426446	0.615805	1.953272	2.672686
4.960000	0.616711	2.426470	0.616711	1.954576	2.671836
4.970000	0.617542	2.426493	0.617542	1.954805	2.670978
4.980000	0.618250	2.426517	0.618250	1.954904	2.670114
4.990000	0.618810	2.426542	0.618810	1.955318	2.669244
5.000000	0.619191	2.426566	0.619191	1.954382	2.668373


==> energy_CH_S=0_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.882694	0.000000	1.210604	41.343918
0.010000	0.961491	1.820865	0.961491	1.112320	18.047838
0.020000	7.236130	2.889163	7.236130	2.502757	98.690308
0.030000	150.134293	101.468605	150.134293	101.458565	229.000000


==> energy_CH_S=10_Plot_test9_l=6_BDF2=0.010000.txt <==
Time L_2(omega)	L_2(chi) L_2(omega-ext_omega)	L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.890051	0.000000	1.212178	41.445976
0.010000	0.023363	1.869359	0.023363	1.179305	31.503254
0.020000	0.074729	1.845447	0.074729	1.141062	23.852283
0.030000	0.124092	1.828383	0.124092	1.113103	20.591143
0.040000	0.141557	1.820101	0.141557	1.100298	20.163754
0.050000	0.145621	1.818370	0.145621	1.096768	20.709629
0.060000	0.173272	1.820119	0.173272	1.099900	21.112137
0.070000	0.204327	1.823270	0.204327	1.104629	21.056551
0.080000	0.233809	1.827124	0.233809	1.110971	20.679205
0.090000	0.258439	1.831867	0.258439	1.119727	20.196259
0.100000	0.284513	1.837973	0.284513	1.129285	19.726007
0.110000	0.317956	1.845904	0.317956	1.142310	19.279364
0.120000	0.359776	1.856098	0.359776	1.158319	18.819767
0.130000	0.408797	1.869026	0.408797	1.179100	18.319094
0.140000	0.465922	1.885184	0.465922	1.204846	17.773470
0.150000	0.531152	1.905039	0.531152	1.235421	17.190260
0.160000	0.603638	1.928963	0.603638	1.271767	16.574001
0.170000	0.683527	1.957191	0.683527	1.313808	15.925820
0.180000	0.770081	1.989785	0.770081	1.362389	15.253105
0.190000	0.859080	2.026584	0.859080	1.415110	14.577775
0.200000	0.944374	2.067127	0.944374	1.472921	13.936387
0.210000	1.021557	2.110589	1.021557	1.533296	13.371677
0.220000	1.076259	2.155764	1.076259	1.596038	12.919394
0.230000	1.099356	2.201116	1.099356	1.656085	12.595257
0.240000	1.082788	2.244908	1.082788	1.712413	12.389333
0.250000	1.044742	2.285364	1.044742	1.766565	12.273335
0.260000	1.002385	2.320838	1.002385	1.812458	12.207542
0.270000	0.955663	2.349972	0.955663	1.848078	12.146926
0.280000	0.904214	2.371819	0.904214	1.876236	12.051252
0.290000	0.851176	2.385910	0.851176	1.894775	11.892733
0.300000	0.807881	2.392279	0.807881	1.902821	11.660854
0.310000	0.785041	2.391416	0.785041	1.902810	11.360690
0.320000	0.787288	2.384196	0.787288	1.891561	11.010662
0.330000	0.819291	2.371774	0.819291	1.877018	10.635564
0.340000	0.852853	2.355471	0.852853	1.856399	10.263200
0.350000	0.877327	2.336663	0.877327	1.832083	9.919258
0.360000	0.881703	2.316687	0.881703	1.806929	9.621164
0.370000	0.884335	2.296767	0.884335	1.781516	9.376154
0.380000	0.879593	2.277978	0.879593	1.757620	9.181482
0.390000	0.872472	2.261222	0.872472	1.733995	9.027715
0.400000	0.867062	2.247226	0.867062	1.716367	8.903785
0.410000	0.867196	2.236534	0.867196	1.702192	8.798770
0.420000	0.873262	2.229509	0.873262	1.692857	8.701448
0.430000	0.884666	2.226341	0.884666	1.689586	8.601686
0.440000	0.898667	2.227060	0.898667	1.689943	8.492954
0.450000	0.920568	2.231537	0.920568	1.695679	8.373454
0.460000	0.957799	2.239501	0.957799	1.705616	8.244407
0.470000	1.009759	2.250543	1.009759	1.720708	8.108538
0.480000	1.069075	2.264139	1.069075	1.739997	7.968976
0.490000	1.122016	2.279677	1.122016	1.758692	7.830557
0.500000	1.167413	2.296478	1.167413	1.780366	7.700250
0.510000	1.192831	2.313822	1.192831	1.803177	7.582700
0.520000	1.188659	2.330982	1.188659	1.824419	7.480012
0.530000	1.151706	2.347260	1.151706	1.844912	7.393049
0.540000	1.107538	2.362018	1.107538	1.864267	7.318046
0.550000	1.059002	2.374714	1.059002	1.880583	7.247309
0.560000	0.993078	2.384949	0.993078	1.892955	7.176089
0.570000	0.917204	2.392467	0.917204	1.903368	7.104516
0.580000	0.841833	2.397156	0.841833	1.908592	7.032951
0.590000	0.788549	2.399031	0.788549	1.911165	6.959138
0.600000	0.761557	2.398242	0.761557	1.909871	6.878006
0.610000	0.752672	2.395067	0.752672	1.906166	6.785361
0.620000	0.752336	2.389902	0.752336	1.899878	6.682599
0.630000	0.746670	2.383220	0.746670	1.890686	6.576038
0.640000	0.738929	2.375535	0.738929	1.880851	6.473035
0.650000	0.732689	2.367357	0.732689	1.870764	6.379753
0.660000	0.722315	2.359163	0.722315	1.860314	6.298891
0.670000	0.722337	2.351382	0.722337	1.850357	6.228158
0.680000	0.725382	2.344385	0.725382	1.842287	6.164334
0.690000	0.729458	2.338482	0.729458	1.833159	6.105961
0.700000	0.738059	2.333910	0.738059	1.828722	6.051996
0.710000	0.757975	2.330827	0.757975	1.824796	5.999706
0.720000	0.792469	2.329322	0.792469	1.822853	5.946076
0.730000	0.839017	2.329411	0.839017	1.822821	5.890450
0.740000	0.892998	2.331044	0.892998	1.823707	5.833728
0.750000	0.952039	2.334103	0.952039	1.829245	5.776986
0.760000	1.008827	2.338413	1.008827	1.834117	5.721214
0.770000	1.061536	2.343747	1.061536	1.841726	5.665595
0.780000	1.111446	2.349847	1.111446	1.848723	5.608604
0.790000	1.154448	2.356444	1.154448	1.857053	5.550928
0.800000	1.188616	2.363265	1.188616	1.866188	5.496055
0.810000	1.214925	2.370037	1.214925	1.873665	5.445937
0.820000	1.227825	2.376503	1.227825	1.882642	5.402099
0.830000	1.219553	2.382429	1.219553	1.890343	5.363729
0.840000	1.197263	2.387618	1.197263	1.895833	5.326447
0.850000	1.174296	2.391925	1.174296	1.901059	5.287064
0.860000	1.144864	2.395263	1.144864	1.906644	5.247280
0.870000	1.119166	2.397596	1.119166	1.909051	5.208652
0.880000	1.106793	2.398926	1.106793	1.911540	5.168995
0.890000	1.099654	2.399307	1.099654	1.911229	5.125195
0.900000	1.087027	2.398841	1.087027	1.910578	5.078409
0.910000	1.069140	2.397665	1.069140	1.909100	5.032068
0.920000	1.047540	2.395933	1.047540	1.905894	4.986874
0.930000	1.026114	2.393808	1.026114	1.904602	4.943768
0.940000	1.004433	2.391456	1.004433	1.901601	4.902189
0.950000	0.985119	2.389039	0.985119	1.898704	4.861718
0.960000	0.967380	2.386709	0.967380	1.893608	4.822115
0.970000	0.953359	2.384604	0.953359	1.893547	4.783965
0.980000	0.936511	2.382838	0.936511	1.890473	4.749476
0.990000	0.921738	2.381490	0.921738	1.888694	4.721761
1.000000	0.899813	2.380599	0.899813	1.887906	4.702694
1.010000	0.879430	2.380167	0.879430	1.886996	4.690731
1.020000	0.858192	2.380163	0.858192	1.886739	4.679635
1.030000	0.855797	2.380544	0.855797	1.887198	4.662002
1.040000	0.866271	2.381283	0.866271	1.888425	4.631266
1.050000	0.886821	2.382367	0.886821	1.888975	4.592903
1.060000	0.920594	2.383777	0.920594	1.892828	4.555320
1.070000	0.945154	2.385471	0.945154	1.894486	4.523351
1.080000	0.967058	2.387380	0.967058	1.895517	4.497232
1.090000	0.982811	2.389422	0.982811	1.897006	4.474857
1.100000	0.997227	2.391508	0.997227	1.902246	4.453929
1.110000	1.011725	2.393557	1.011725	1.905226	4.433252
1.120000	1.018965	2.395495	1.018965	1.906516	4.412691
1.130000	1.022909	2.397264	1.022909	1.908048	4.392450
1.140000	1.028107	2.398815	1.028107	1.909927	4.372904
1.150000	1.031658	2.400112	1.031658	1.912123	4.354780
1.160000	1.024813	2.401133	1.024813	1.913959	4.338346
1.170000	1.015355	2.401865	1.015355	1.914843	4.323544
1.180000	1.007254	2.402306	1.007254	1.914883	4.309142
1.190000	0.997588	2.402470	0.997588	1.915033	4.290562
1.200000	0.990307	2.402394	0.990307	1.913873	4.267421
1.210000	0.976396	2.402130	0.976396	1.915468	4.243433
1.220000	0.969184	2.401731	0.969184	1.913595	4.223470
1.230000	0.966618	2.401235	0.966618	1.912980	4.208636
1.240000	0.967501	2.400674	0.967501	1.912649	4.197144
1.250000	0.967071	2.400076	0.967071	1.911380	4.185292
1.260000	0.969025	2.399473	0.969025	1.911700	4.170957
1.270000	0.959455	2.398905	0.959455	1.911117	4.154256
1.280000	0.948755	2.398412	0.948755	1.910792	4.136579
1.290000	0.937399	2.398029	0.937399	1.909614	4.119356
1.300000	0.929834	2.397784	0.929834	1.910072	4.103331
1.310000	0.927336	2.397696	0.927336	1.909127	4.088473
1.320000	0.929772	2.397771	0.929772	1.909972	4.074602
1.330000	0.935049	2.398009	0.935049	1.909373	4.061367
1.340000	0.939107	2.398401	0.939107	1.910845	4.048379
1.350000	0.944268	2.398932	0.944268	1.910216	4.035402
1.360000	0.949812	2.399583	0.949812	1.911147	4.022678
1.370000	0.955818	2.400326	0.955818	1.910355	4.010707
1.380000	0.959713	2.401131	0.959713	1.913524	4.000097
1.390000	0.959754	2.401967	0.959754	1.915141	3.990469
1.400000	0.958552	2.402798	0.958552	1.915718	3.981418
1.410000	0.954278	2.403594	0.954278	1.918269	3.972389
1.420000	0.949392	2.404327	0.949392	1.917688	3.963055
1.430000	0.942019	2.404975	0.942019	1.917492	3.953498
1.440000	0.933593	2.405521	0.933593	1.919455	3.943792
1.450000	0.926152	2.405956	0.926152	1.919808	3.934239
1.460000	0.916923	2.406273	0.916923	1.920197	3.924766
1.470000	0.907667	2.406475	0.907667	1.919810	3.915112
1.480000	0.898773	2.406566	0.898773	1.919555	3.905065
1.490000	0.891661	2.406559	0.891661	1.920063	3.894775
1.500000	0.885960	2.406468	0.885960	1.920354	3.884562
1.510000	0.881472	2.406311	0.881472	1.921414	3.874663
1.520000	0.878146	2.406105	0.878146	1.919484	3.865155
1.530000	0.874287	2.405870	0.874287	1.919768	3.855947
1.540000	0.871446	2.405624	0.871446	1.919468	3.846840
1.550000	0.869232	2.405387	0.869232	1.918872	3.837750
1.560000	0.868160	2.405175	0.868160	1.919217	3.828751
1.570000	0.870418	2.405002	0.870418	1.918217	3.820215
1.580000	0.870997	2.404880	0.870997	1.918656	3.812305
1.590000	0.874518	2.404816	0.874518	1.917788	3.804802
1.600000	0.878030	2.404814	0.878030	1.917790	3.797262
1.610000	0.881682	2.404875	0.881682	1.918515	3.789463
1.620000	0.884786	2.404998	0.884786	1.918217	3.781483
1.630000	0.887843	2.405179	0.887843	1.919025	3.773576
1.640000	0.889379	2.405413	0.889379	1.918931	3.765958
1.650000	0.888241	2.405691	0.888241	1.919509	3.758677
1.660000	0.885909	2.406002	0.885909	1.919945	3.751612
1.670000	0.881685	2.406335	0.881685	1.919768	3.744595
1.680000	0.876924	2.406679	0.876924	1.920648	3.737517
1.690000	0.873126	2.407024	0.873126	1.920880	3.730406
1.700000	0.868549	2.407359	0.868549	1.920673	3.723279
1.710000	0.862467	2.407677	0.862467	1.921759	3.716180
1.720000	0.856523	2.407970	0.856523	1.921992	3.709132
1.730000	0.852302	2.408233	0.852302	1.923680	3.702152
1.740000	0.848436	2.408462	0.848436	1.922399	3.695100
1.750000	0.844461	2.408656	0.844461	1.922586	3.687840
1.760000	0.839771	2.408816	0.839771	1.923635	3.680197
1.770000	0.835431	2.408947	0.835431	1.923511	3.672040
1.780000	0.831433	2.409054	0.831433	1.924169	3.663415
1.790000	0.830457	2.409145	0.830457	1.924007	3.654439
1.800000	0.830644	2.409228	0.830644	1.924120	3.645363
1.810000	0.831138	2.409311	0.831138	1.923680	3.636511
1.820000	0.833011	2.409399	0.833011	1.924471	3.628105
1.830000	0.834604	2.409500	0.834604	1.923582	3.620200
1.840000	0.835279	2.409615	0.835279	1.925025	3.612690
1.850000	0.836692	2.409748	0.836692	1.924779	3.605443
1.860000	0.838588	2.409901	0.838588	1.925099	3.598312
1.870000	0.842001	2.410073	0.842001	1.925005	3.591204
1.880000	0.846022	2.410264	0.846022	1.924608	3.584014
1.890000	0.850185	2.410472	0.850185	1.925246	3.576497
1.900000	0.855224	2.410699	0.855224	1.925512	3.568631
1.910000	0.858984	2.410941	0.858984	1.925929	3.560527
1.920000	0.863491	2.411200	0.863491	1.927854	3.552369
1.930000	0.867664	2.411472	0.867664	1.926015	3.544345
1.940000	0.872556	2.411755	0.872556	1.926444	3.536225
1.950000	0.877899	2.412045	0.877899	1.926499	3.528087
1.960000	0.882936	2.412340	0.882936	1.928069	3.519932
1.970000	0.886074	2.412635	0.886074	1.927730	3.511768
1.980000	0.888488	2.412928	0.888488	1.927016	3.503523
1.990000	0.891752	2.413217	0.891752	1.928604	3.495064
2.000000	0.895644	2.413497	0.895644	1.929135	3.486456
2.010000	0.898635	2.413770	0.898635	1.928876	3.477832
2.020000	0.901781	2.414032	0.901781	1.929521	3.469256
2.030000	0.904855	2.414282	0.904855	1.931080	3.460790
2.040000	0.907461	2.414521	0.907461	1.929953	3.452521
2.050000	0.909247	2.414745	0.909247	1.930562	3.444540
2.060000	0.910012	2.414956	0.910012	1.930799	3.436915
2.070000	0.908654	2.415153	0.908654	1.931416	3.429451
2.080000	0.906393	2.415335	0.906393	1.931401	3.421860
2.090000	0.904203	2.415504	0.904203	1.931262	3.413926
2.100000	0.900829	2.415663	0.900829	1.931613	3.405638
2.110000	0.896524	2.415816	0.896524	1.930496	3.396997
2.120000	0.890722	2.415967	0.890722	1.931983	3.388145
2.130000	0.880869	2.416120	0.880869	1.932768	3.379525
2.140000	0.867480	2.416278	0.867480	1.933316	3.371656
2.150000	0.847732	2.416444	0.847732	1.932555	3.365373
2.160000	0.822048	2.416614	0.822048	1.933057	3.361707
2.170000	0.792378	2.416780	0.792378	1.933036	3.360497
2.180000	0.765411	2.416932	0.765411	1.933388	3.359216
2.190000	0.748081	2.417064	0.748081	1.933439	3.354361
2.200000	0.744072	2.417183	0.744072	1.934119	3.345578
2.210000	0.744635	2.417301	0.744635	1.932651	3.335219
2.220000	0.750953	2.417430	0.750953	1.933723	3.325654
2.230000	0.755641	2.417575	0.755641	1.934153	3.317971
2.240000	0.756804	2.417736	0.756804	1.935238	3.312177
2.250000	0.756283	2.417908	0.756283	1.934920	3.307671
2.260000	0.754968	2.418087	0.754968	1.933946	3.303932
2.270000	0.752136	2.418267	0.752136	1.935971	3.300514
2.280000	0.749115	2.418445	0.749115	1.935583	3.297022
2.290000	0.747127	2.418617	0.747127	1.933795	3.293203
2.300000	0.748677	2.418780	0.748677	1.935199	3.288917
2.310000	0.748119	2.418934	0.748119	1.935529	3.284076
2.320000	0.748611	2.419079	0.748611	1.935434	3.278772
2.330000	0.749970	2.419216	0.749970	1.935871	3.273040
2.340000	0.751164	2.419346	0.751164	1.936238	3.267160
2.350000	0.752933	2.419471	0.752933	1.936678	3.261375
2.360000	0.754842	2.419590	0.754842	1.937039	3.255833
2.370000	0.756064	2.419703	0.756064	1.937462	3.250660
2.380000	0.758344	2.419810	0.758344	1.937178	3.245889
2.390000	0.759164	2.419910	0.759164	1.937317	3.241528
2.400000	0.758160	2.420004	0.758160	1.936945	3.237596
2.410000	0.757053	2.420088	0.757053	1.937638	3.234052
2.420000	0.755672	2.420163	0.755672	1.937878	3.230725
2.430000	0.754152	2.420228	0.754152	1.937643	3.227466
2.440000	0.752806	2.420282	0.752806	1.937341	3.224070
2.450000	0.752035	2.420327	0.752035	1.937443	3.220404
2.460000	0.751740	2.420364	0.751740	1.937903	3.216484
2.470000	0.751184	2.420398	0.751184	1.938434	3.212377
2.480000	0.750763	2.420430	0.750763	1.937446	3.208223
2.490000	0.751182	2.420464	0.751182	1.937899	3.204178
2.500000	0.751899	2.420502	0.751899	1.936799	3.200336
2.510000	0.753200	2.420544	0.753200	1.937591	3.196770
2.520000	0.753283	2.420592	0.753283	1.937181	3.193411
2.530000	0.752674	2.420646	0.752674	1.938787	3.190203
2.540000	0.752381	2.420705	0.752381	1.937926	3.187128
2.550000	0.751787	2.420768	0.751787	1.938123	3.184131
2.560000	0.750902	2.420835	0.750902	1.938066	3.181157
2.570000	0.750130	2.420904	0.750130	1.938626	3.178145
2.580000	0.749542	2.420976	0.749542	1.938853	3.175069
2.590000	0.748884	2.421048	0.748884	1.938617	3.171929
2.600000	0.748425	2.421120	0.748425	1.938456	3.168682
2.610000	0.748489	2.421192	0.748489	1.938720	3.165375
2.620000	0.748260	2.421264	0.748260	1.938809	3.162060
2.630000	0.747647	2.421337	0.747647	1.938763	3.158785
2.640000	0.747131	2.421409	0.747131	1.938766	3.155584
2.650000	0.746662	2.421482	0.746662	1.938625	3.152444
2.660000	0.746060	2.421555	0.746060	1.939657	3.149323
2.670000	0.745612	2.421629	0.745612	1.939106	3.146150
2.680000	0.744706	2.421704	0.744706	1.939626	3.142866
2.690000	0.744700	2.421781	0.744700	1.938818	3.139501
2.700000	0.743533	2.421858	0.743533	1.939440	3.136029
2.710000	0.742665	2.421939	0.742665	1.939564	3.132449
2.720000	0.741821	2.422022	0.741821	1.938706	3.128768
2.730000	0.741088	2.422110	0.741088	1.939587	3.125040
2.740000	0.739953	2.422200	0.739953	1.939772	3.121245
2.750000	0.738802	2.422296	0.738802	1.940265	3.117455
2.760000	0.737327	2.422395	0.737327	1.939661	3.113689
2.770000	0.735321	2.422498	0.735321	1.940332	3.109947
2.780000	0.732864	2.422604	0.732864	1.940796	3.106250
2.790000	0.730464	2.422713	0.730464	1.941378	3.102609
2.800000	0.728048	2.422824	0.728048	1.940282	3.099044
2.810000	0.725183	2.422936	0.725183	1.940971	3.095551
2.820000	0.722731	2.423048	0.722731	1.940927	3.092156
2.830000	0.720291	2.423157	0.720291	1.941323	3.088868
2.840000	0.717972	2.423265	0.717972	1.941386	3.085697
2.850000	0.715513	2.423368	0.715513	1.941693	3.082640
2.860000	0.713244	2.423466	0.713244	1.940658	3.079663
2.870000	0.711920	2.423559	0.711920	1.940272	3.076766
2.880000	0.710556	2.423645	0.710556	1.941867	3.073898
2.890000	0.709975	2.423725	0.709975	1.940888	3.071046
2.900000	0.709646	2.423797	0.709646	1.942261	3.068220
2.910000	0.709603	2.423863	0.709603	1.941443	3.065413
2.920000	0.709786	2.423922	0.709786	1.942531	3.062613
2.930000	0.710137	2.423976	0.710137	1.940783	3.059831
2.940000	0.710500	2.424025	0.710500	1.941032	3.057053
2.950000	0.711535	2.424071	0.711535	1.941473	3.054235
2.960000	0.712863	2.424114	0.712863	1.942592	3.051368
2.970000	0.714146	2.424156	0.714146	1.942902	3.048439
2.980000	0.715186	2.424197	0.715186	1.941994	3.045532
2.990000	0.716275	2.424240	0.716275	1.941517	3.042687
3.000000	0.716740	2.424284	0.716740	1.942350	3.039918
3.010000	0.717849	2.424329	0.717849	1.943011	3.037215
3.020000	0.719054	2.424377	0.719054	1.942768	3.034601
3.030000	0.720146	2.424427	0.720146	1.942210	3.032102
3.040000	0.721008	2.424479	0.721008	1.940600	3.029712
3.050000	0.721806	2.424531	0.721806	1.943577	3.027442
3.060000	0.722551	2.424585	0.722551	1.942361	3.025315
3.070000	0.723278	2.424637	0.723278	1.943516	3.023314
3.080000	0.723965	2.424687	0.723965	1.943761	3.021426
3.090000	0.724797	2.424733	0.724797	1.942837	3.019692
3.100000	0.723971	2.424774	0.723971	1.943465	3.018055
3.110000	0.723873	2.424809	0.723873	1.944383	3.016400
3.120000	0.723494	2.424839	0.723494	1.943364	3.014636
3.130000	0.723992	2.424862	0.723992	1.943131	3.012713
3.140000	0.723723	2.424880	0.723723	1.943893	3.010643
3.150000	0.723444	2.424893	0.723444	1.942835	3.008455
3.160000	0.723068	2.424905	0.723068	1.942978	3.006187
3.170000	0.722351	2.424916	0.722351	1.942703	3.003877
3.180000	0.721883	2.424929	0.721883	1.942775	3.001556
3.190000	0.721114	2.424945	0.721114	1.943021	2.999276
3.200000	0.719991	2.424966	0.719991	1.943889	2.997063
3.210000	0.718641	2.424992	0.718641	1.942455	2.994898
3.220000	0.717339	2.425025	0.717339	1.942370	2.992743
3.230000	0.716113	2.425065	0.716113	1.943312	2.990515
3.240000	0.714711	2.425112	0.714711	1.942605	2.988158
3.250000	0.713700	2.425166	0.713700	1.943201	2.985662
3.260000	0.712612	2.425227	0.712612	1.942731	2.983007
3.270000	0.711635	2.425297	0.711635	1.943540	2.980253
3.280000	0.711158	2.425373	0.711158	1.944696	2.977427
3.290000	0.710830	2.425457	0.710830	1.943265	2.974613
3.300000	0.710936	2.425547	0.710936	1.944028	2.971862
3.310000	0.710960	2.425642	0.710960	1.943196	2.969114
3.320000	0.710994	2.425741	0.710994	1.943618	2.966330
3.330000	0.711847	2.425844	0.711847	1.944650	2.963542
3.340000	0.713010	2.425947	0.713010	1.945248	2.960730
3.350000	0.713118	2.426052	0.713118	1.944427	2.957860
3.360000	0.714371	2.426156	0.714371	1.944347	2.954941
3.370000	0.715799	2.426258	0.715799	1.945761	2.951980
3.380000	0.717405	2.426359	0.717405	1.945921	2.948999
3.390000	0.719125	2.426457	0.719125	1.946130	2.946034
3.400000	0.720666	2.426552	0.720666	1.946253	2.943097
3.410000	0.722107	2.426643	0.722107	1.946015	2.940239
3.420000	0.724534	2.426730	0.724534	1.946142	2.937473
3.430000	0.726168	2.426813	0.726168	1.945021	2.934807
3.440000	0.727656	2.426892	0.727656	1.946340	2.932249
3.450000	0.729070	2.426966	0.729070	1.946008	2.929789
3.460000	0.730822	2.427035	0.730822	1.945752	2.927414
3.470000	0.732290	2.427099	0.732290	1.945824	2.925126
3.480000	0.732943	2.427158	0.732943	1.946507	2.922912
3.490000	0.734049	2.427211	0.734049	1.945013	2.920759
3.500000	0.734772	2.427258	0.734772	1.945936	2.918678
3.510000	0.735829	2.427301	0.735829	1.946424	2.916664
3.520000	0.736335	2.427337	0.736335	1.946710	2.914728
3.530000	0.736787	2.427369	0.736787	1.945417	2.912842
3.540000	0.737327	2.427396	0.737327	1.947234	2.911005
3.550000	0.737873	2.427419	0.737873	1.946372	2.909217
3.560000	0.738433	2.427438	0.738433	1.946181	2.907473
3.570000	0.738447	2.427454	0.738447	1.947862	2.905748
3.580000	0.738728	2.427468	0.738728	1.946846	2.904011
3.590000	0.739300	2.427481	0.739300	1.946658	2.902246
3.600000	0.739771	2.427494	0.739771	1.945900	2.900447
3.610000	0.740278	2.427508	0.740278	1.946167	2.898618
3.620000	0.740758	2.427524	0.740758	1.946444	2.896751
3.630000	0.741301	2.427542	0.741301	1.947407	2.894843
3.640000	0.741888	2.427565	0.741888	1.946883	2.892903
3.650000	0.742449	2.427593	0.742449	1.946471	2.890952
3.660000	0.743074	2.427626	0.743074	1.946766	2.888994
3.670000	0.743187	2.427664	0.743187	1.947027	2.887040
3.680000	0.743396	2.427708	0.743396	1.946447	2.885104
3.690000	0.743396	2.427758	0.743396	1.946697	2.883157
3.700000	0.743763	2.427813	0.743763	1.946389	2.881209
3.710000	0.743721	2.427872	0.743721	1.947520	2.879264
3.720000	0.742959	2.427936	0.742959	1.946978	2.877313
3.730000	0.742473	2.428002	0.742473	1.947417	2.875344
3.740000	0.742120	2.428071	0.742120	1.947562	2.873338
3.750000	0.741683	2.428142	0.741683	1.946609	2.871308
3.760000	0.740650	2.428213	0.740650	1.948409	2.869260
3.770000	0.739642	2.428284	0.739642	1.946747	2.867199
3.780000	0.738760	2.428355	0.738760	1.949407	2.865132
3.790000	0.737917	2.428424	0.737917	1.946881	2.863058
3.800000	0.736903	2.428491	0.736903	1.948602	2.860984
3.810000	0.735891	2.428556	0.735891	1.948524	2.858904
3.820000	0.735135	2.428618	0.735135	1.947577	2.856817
3.830000	0.734324	2.428678	0.734324	1.947357	2.854725
3.840000	0.733376	2.428735	0.733376	1.946587	2.852609
3.850000	0.732484	2.428789	0.732484	1.948781	2.850480
3.860000	0.732100	2.428841	0.732100	1.947724	2.848341
3.870000	0.731108	2.428891	0.731108	1.947410	2.846207
3.880000	0.730576	2.428940	0.730576	1.948304	2.844096
3.890000	0.729609	2.428988	0.729609	1.948562	2.842023
3.900000	0.728790	2.429036	0.728790	1.948164	2.839998
3.910000	0.728407	2.429083	0.728407	1.948425	2.838017
3.920000	0.727632	2.429129	0.727632	1.947749	2.836071
3.930000	0.727584	2.429175	0.727584	1.949014	2.834162
3.940000	0.727288	2.429221	0.727288	1.948796	2.832284
3.950000	0.727024	2.429267	0.727024	1.949116	2.830422
3.960000	0.727209	2.429312	0.727209	1.948837	2.828570
3.970000	0.727757	2.429356	0.727757	1.949185	2.826732
3.980000	0.728162	2.429400	0.728162	1.949372	2.824906
3.990000	0.728755	2.429443	0.728755	1.948939	2.823098
4.000000	0.729545	2.429486	0.729545	1.949288	2.821317
4.010000	0.730556	2.429528	0.730556	1.949556	2.819570
4.020000	0.731507	2.429569	0.731507	1.949287	2.817859
4.030000	0.732572	2.429610	0.732572	1.948908	2.816184
4.040000	0.733788	2.429650	0.733788	1.949842	2.814550
4.050000	0.734813	2.429689	0.734813	1.949938	2.812951
4.060000	0.735786	2.429727	0.735786	1.949341	2.811383
4.070000	0.736719	2.429764	0.736719	1.949282	2.809844
4.080000	0.737466	2.429799	0.737466	1.949473	2.808323
4.090000	0.738058	2.429834	0.738058	1.948712	2.806818
4.100000	0.738649	2.429867	0.738649	1.949450	2.805325
4.110000	0.739027	2.429899	0.739027	1.949612	2.803833
4.120000	0.739321	2.429931	0.739321	1.948201	2.802343
4.130000	0.739629	2.429963	0.739629	1.950430	2.800849
4.140000	0.739788	2.429994	0.739788	1.950761	2.799348
4.150000	0.739833	2.430026	0.739833	1.950000	2.797837
4.160000	0.740023	2.430057	0.740023	1.950099	2.796310
4.170000	0.740154	2.430090	0.740154	1.949787	2.794765
4.180000	0.740381	2.430123	0.740381	1.950102	2.793196
4.190000	0.740498	2.430158	0.740498	1.948912	2.791605
4.200000	0.740780	2.430193	0.740780	1.950317	2.789997
4.210000	0.741017	2.430231	0.741017	1.949548	2.788382
4.220000	0.741256	2.430269	0.741256	1.949458	2.786766
4.230000	0.741407	2.430309	0.741407	1.949819	2.785161
4.240000	0.741601	2.430350	0.741601	1.950081	2.783580
4.250000	0.741755	2.430392	0.741755	1.949821	2.782035
4.260000	0.741620	2.430435	0.741620	1.950707	2.780529
4.270000	0.741608	2.430477	0.741608	1.949661	2.779059
4.280000	0.741632	2.430519	0.741632	1.950190	2.777624
4.290000	0.741517	2.430559	0.741517	1.950530	2.776194
4.300000	0.741587	2.430598	0.741587	1.950937	2.774765
4.310000	0.741515	2.430635	0.741515	1.950172	2.773339
4.320000	0.741618	2.430670	0.741618	1.949747	2.771914
4.330000	0.742164	2.430702	0.742164	1.951414	2.770501
4.340000	0.742152	2.430732	0.742152	1.950557	2.769122
4.350000	0.742141	2.430759	0.742141	1.950871	2.767786
4.360000	0.741792	2.430784	0.741792	1.949588	2.766490
4.370000	0.742352	2.430806	0.742352	1.949872	2.765234
4.380000	0.742231	2.430826	0.742231	1.951393	2.764019
4.390000	0.741849	2.430843	0.741849	1.950334	2.762844
4.400000	0.741638	2.430858	0.741638	1.950613	2.761689
4.410000	0.741436	2.430871	0.741436	1.951165	2.760543
4.420000	0.741184	2.430883	0.741184	1.950194	2.759391
4.430000	0.740700	2.430893	0.740700	1.951420	2.758232
4.440000	0.740205	2.430902	0.740205	1.951214	2.757063
4.450000	0.739701	2.430911	0.739701	1.951659	2.755869
4.460000	0.738691	2.430920	0.738691	1.950243	2.754666
4.470000	0.737789	2.430930	0.737789	1.950800	2.753453
4.480000	0.737031	2.430941	0.737031	1.950779	2.752203
4.490000	0.735817	2.430955	0.735817	1.952043	2.750927
4.500000	0.734776	2.430970	0.734776	1.950351	2.749650
4.510000	0.733487	2.430989	0.733487	1.950487	2.748343
4.520000	0.732088	2.431011	0.732088	1.949816	2.746981
4.530000	0.730806	2.431036	0.730806	1.950732	2.745592
4.540000	0.729860	2.431064	0.729860	1.951198	2.744170
4.550000	0.728756	2.431096	0.728756	1.951218	2.742685
4.560000	0.727337	2.431131	0.727337	1.952084	2.741164
4.570000	0.726689	2.431170	0.726689	1.952077	2.739630
4.580000	0.725948	2.431211	0.725948	1.950471	2.738080
4.590000	0.725181	2.431256	0.725181	1.951419	2.736516
4.600000	0.724545	2.431303	0.724545	1.951220	2.734953
4.610000	0.724208	2.431351	0.724208	1.951874	2.733397
4.620000	0.723638	2.431402	0.723638	1.951797	2.731852
4.630000	0.723361	2.431453	0.723361	1.951392	2.730312
4.640000	0.723152	2.431504	0.723152	1.952564	2.728780
4.650000	0.723199	2.431556	0.723199	1.952199	2.727248
4.660000	0.723427	2.431606	0.723427	1.950336	2.725711
4.670000	0.723732	2.431654	0.723732	1.951175	2.724169
4.680000	0.724248	2.431701	0.724248	1.951262	2.722623
4.690000	0.724817	2.431746	0.724817	1.953028	2.721068
4.700000	0.725538	2.431788	0.725538	1.951561	2.719509
4.710000	0.726433	2.431829	0.726433	1.952780	2.717954
4.720000	0.727385	2.431867	0.727385	1.952977	2.716406
4.730000	0.728316	2.431903	0.728316	1.952599	2.714870
4.740000	0.729290	2.431936	0.729290	1.951406	2.713347
4.750000	0.730214	2.431968	0.730214	1.952615	2.711836
4.760000	0.731310	2.431998	0.731310	1.951486	2.710332
4.770000	0.732226	2.432026	0.732226	1.951663	2.708834
4.780000	0.733061	2.432053	0.733061	1.952198	2.707335
4.790000	0.734092	2.432079	0.734092	1.951182	2.705835
4.800000	0.734958	2.432104	0.734958	1.951295	2.704320
4.810000	0.735785	2.432128	0.735785	1.952706	2.702798
4.820000	0.736920	2.432153	0.736920	1.951562	2.701269
4.830000	0.737736	2.432177	0.737736	1.951971	2.699743
4.840000	0.738658	2.432203	0.738658	1.952419	2.698211
4.850000	0.739130	2.432229	0.739130	1.951278	2.696684
4.860000	0.739548	2.432256	0.739548	1.952370	2.695179
4.870000	0.740521	2.432286	0.740521	1.953104	2.693678
4.880000	0.741176	2.432317	0.741176	1.953343	2.692199
4.890000	0.742119	2.432350	0.742119	1.953098	2.690737
4.900000	0.743107	2.432384	0.743107	1.951962	2.689303
4.910000	0.744128	2.432420	0.744128	1.952760	2.687892
4.920000	0.745090	2.432457	0.745090	1.952391	2.686506
4.930000	0.746192	2.432495	0.746192	1.953557	2.685142
4.940000	0.747374	2.432533	0.747374	1.953467	2.683805
4.950000	0.748499	2.432571	0.748499	1.951601	2.682489
4.960000	0.749585	2.432608	0.749585	1.952739	2.681186
4.970000	0.750756	2.432645	0.750756	1.952995	2.679903
4.980000	0.751860	2.432680	0.751860	1.953508	2.678641
4.990000	0.752922	2.432714	0.752922	1.952928	2.677395
5.000000	0.753806	2.432746	0.753806	1.953262	2.676171


==> energy_CH_S=1_Plot_test9_l=6_BDF2=0.010000.txt <==
Time	 L_2(omega)	 L_2(chi) L_2(omega-ext_omega)	 L_2(chi-ext_chi)	Lyapunov_energy
0.000000	0.000000	1.873973	0.000000	1.209993	41.476368
0.010000	0.229486	1.808537	0.229486	1.105505	21.266840
0.020000	0.524718	1.796411	0.524718	1.085852	19.027164
0.030000	0.668802	1.812727	0.668802	1.112159	18.632160
0.040000	0.878724	1.855097	0.878724	1.180503	17.331953
0.050000	1.227533	1.938264	1.227533	1.307543	15.262780
0.060000	1.705004	2.067661	1.705004	1.491907	13.136416
0.070000	1.934663	2.208438	1.934663	1.683451	11.886904
0.080000	1.860538	2.301643	1.860538	1.802957	11.293550
0.090000	1.713783	2.327199	1.713783	1.834615	10.564960
0.100000	1.311314	2.312321	1.311314	1.816183	9.776285
0.110000	0.966655	2.286216	0.966655	1.782845	9.120049
0.120000	0.866148	2.266446	0.866148	1.757336	8.652064
0.130000	1.025259	2.259558	1.025259	1.750032	8.329648
0.140000	1.233496	2.264521	1.233496	1.755222	8.043919
0.150000	1.384862	2.277249	1.384862	1.771798	7.783935
0.160000	1.535559	2.292193	1.535559	1.790221	7.551326
0.170000	1.532680	2.304724	1.532680	1.807381	7.341124
0.180000	1.459777	2.312577	1.459777	1.816329	7.167406
0.190000	1.438382	2.315691	1.438382	1.820971	6.971375
0.200000	1.368946	2.316951	1.368946	1.822024	6.799384
0.210000	1.376755	2.317950	1.376755	1.822958	6.656546
0.220000	1.390166	2.319412	1.390166	1.825050	6.512425
0.230000	1.429780	2.321923	1.429780	1.828284	6.371880
0.240000	1.427959	2.325383	1.427959	1.833220	6.244260
0.250000	1.400981	2.329156	1.400981	1.838642	6.120511
0.260000	1.417262	2.332887	1.417262	1.841278	5.993441
0.270000	1.422848	2.336457	1.422848	1.846384	5.870225
0.280000	1.426888	2.339767	1.426888	1.850339	5.753185
0.290000	1.409179	2.342710	1.409179	1.854854	5.657088
0.300000	1.456791	2.344925	1.456791	1.858596	5.545375
0.310000	1.430231	2.347089	1.430231	1.861034	5.448245
0.320000	1.404093	2.349172	1.404093	1.862545	5.369470
0.330000	1.365563	2.350897	1.365563	1.866137	5.297394
0.340000	1.357019	2.352394	1.357019	1.867974	5.218800
0.350000	1.320568	2.353994	1.320568	1.868860	5.155387
0.360000	1.284796	2.355484	1.284796	1.871298	5.103649
0.370000	1.294033	2.356751	1.294033	1.873163	5.045805
0.380000	1.267561	2.357955	1.267561	1.874527	4.996550
0.390000	1.271279	2.359043	1.271279	1.876724	4.945781
0.400000	1.270925	2.360137	1.270925	1.877876	4.892508
0.410000	1.241833	2.361371	1.241833	1.878294	4.850056
0.420000	1.176959	2.362544	1.176959	1.878458	4.815562
0.430000	1.186278	2.363534	1.186278	1.880672	4.772962
0.440000	1.163701	2.364464	1.163701	1.882877	4.737232
0.450000	1.167136	2.365297	1.167136	1.883247	4.702715
0.460000	1.164278	2.366073	1.164278	1.884108	4.670275
0.470000	1.158166	2.366803	1.158166	1.885367	4.639823
0.480000	1.152560	2.367476	1.152560	1.886420	4.609189
0.490000	1.152125	2.368129	1.152125	1.887091	4.578595
0.500000	1.155753	2.368798	1.155753	1.887493	4.548835
0.510000	1.160112	2.369489	1.160112	1.887197	4.519691
0.520000	1.163776	2.370190	1.163776	1.888517	4.491122
0.530000	1.165070	2.370890	1.165070	1.890195	4.463715
0.540000	1.163523	2.371573	1.163523	1.891541	4.438038
0.550000	1.160181	2.372213	1.160181	1.891155	4.413927
0.560000	1.157314	2.372792	1.157314	1.892142	4.391026
0.570000	1.155156	2.373315	1.155156	1.893203	4.369475
0.580000	1.152439	2.373796	1.152439	1.894374	4.349089
0.590000	1.149685	2.374253	1.149685	1.894223	4.329274
0.600000	1.146185	2.374702	1.146185	1.895273	4.309830
0.610000	1.143496	2.375155	1.143496	1.895054	4.291161
0.620000	1.140275	2.375611	1.140275	1.897031	4.273036
0.630000	1.136522	2.376067	1.136522	1.896846	4.254633
0.640000	1.132603	2.376538	1.132603	1.897898	4.235399
0.650000	1.127984	2.377051	1.127984	1.897567	4.214799
0.660000	1.123066	2.377642	1.123066	1.898639	4.191974
0.670000	1.119931	2.378351	1.119931	1.899475	4.167243
0.680000	1.119083	2.379165	1.119083	1.899093	4.145226
0.690000	1.118175	2.379919	1.118175	1.902508	4.125444
0.700000	1.119922	2.380523	1.119922	1.902681	4.105114
0.710000	1.114642	2.381043	1.114642	1.903730	4.086602
0.720000	1.109437	2.381505	1.109437	1.902314	4.068848
0.730000	1.104105	2.381943	1.104105	1.904007	4.051764
0.740000	1.098798	2.382377	1.098798	1.904416	4.034910
0.750000	1.092494	2.382818	1.092494	1.905625	4.018697
0.760000	1.084407	2.383258	1.084407	1.906178	4.002642
0.770000	1.074707	2.383697	1.074707	1.906595	3.986716
0.780000	1.064864	2.384141	1.064864	1.907409	3.971500
0.790000	1.056587	2.384582	1.056587	1.906958	3.957072
0.800000	1.050405	2.385005	1.050405	1.907569	3.943167
0.810000	1.045991	2.385406	1.045991	1.909456	3.929698
0.820000	1.041978	2.385788	1.041978	1.908675	3.916726
0.830000	1.037969	2.386158	1.037969	1.909916	3.904122
0.840000	1.034829	2.386514	1.034829	1.909623	3.891780
0.850000	1.032978	2.386858	1.032978	1.909282	3.879836
0.860000	1.031507	2.387192	1.031507	1.911238	3.868300
0.870000	1.030136	2.387515	1.030136	1.911727	3.857074
0.880000	1.028655	2.387829	1.028655	1.912032	3.846215
0.890000	1.026893	2.388133	1.026893	1.911953	3.835714
0.900000	1.025248	2.388424	1.025248	1.911557	3.825458
0.910000	1.023696	2.388703	1.023696	1.911903	3.815449
0.920000	1.021917	2.388967	1.021917	1.912907	3.805806
0.930000	1.019704	2.389215	1.019704	1.913283	3.796474
0.940000	1.017514	2.389449	1.017514	1.914063	3.787188
0.950000	1.015951	2.389675	1.015951	1.913774	3.777815
0.960000	1.014994	2.389905	1.014994	1.914246	3.768401
0.970000	1.014378	2.390148	1.014378	1.914307	3.758998
0.980000	1.013897	2.390405	1.013897	1.915079	3.749685
0.990000	1.013236	2.390670	1.013236	1.914519	3.740672
1.000000	1.011636	2.390927	1.011636	1.914458	3.732149
1.010000	1.009371	2.391160	1.009371	1.915983	3.723813
1.020000	1.008429	2.391368	1.008429	1.917044	3.715168
1.030000	1.009321	2.391571	1.009321	1.915760	3.706262
1.040000	1.010879	2.391785	1.010879	1.915150	3.697446
1.050000	1.011307	2.392014	1.011307	1.916995	3.689238
1.060000	1.008820	2.392236	1.008820	1.917042	3.681905
1.070000	1.004091	2.392429	1.004091	1.917046	3.674677
1.080000	1.001706	2.392596	1.001706	1.916927	3.667057
1.090000	1.002550	2.392760	1.002550	1.917419	3.659244
1.100000	1.004934	2.392936	1.004934	1.916774	3.651426
1.110000	1.007921	2.393129	1.007921	1.918219	3.643856
1.120000	1.010244	2.393324	1.010244	1.918362	3.636657
1.130000	1.011751	2.393506	1.011751	1.919537	3.629578
1.140000	1.014151	2.393671	1.014151	1.919869	3.622395
1.150000	1.017749	2.393827	1.017749	1.919235	3.615095
1.160000	1.021783	2.393987	1.021783	1.920547	3.607654
1.170000	1.025615	2.394156	1.025615	1.919077	3.600040
1.180000	1.028580	2.394339	1.028580	1.919817	3.592317
1.190000	1.029888	2.394534	1.029888	1.919987	3.584639
1.200000	1.028845	2.394734	1.028845	1.920054	3.577185
1.210000	1.025347	2.394932	1.025347	1.919738	3.570063
1.220000	1.020022	2.395124	1.020022	1.920992	3.563288
1.230000	1.013686	2.395307	1.013686	1.920702	3.556809
1.240000	1.007052	2.395483	1.007052	1.921203	3.550553
1.250000	1.000626	2.395655	1.000626	1.920677	3.544443
1.260000	0.994828	2.395823	0.994828	1.922017	3.538410
1.270000	0.989996	2.395990	0.989996	1.921610	3.532412
1.280000	0.986271	2.396156	0.986271	1.921778	3.526445
1.290000	0.983619	2.396320	0.983619	1.922412	3.520530
1.300000	0.981860	2.396480	0.981860	1.922184	3.514692
1.310000	0.980724	2.396636	0.980724	1.921634	3.508942
1.320000	0.979999	2.396787	0.979999	1.923283	3.503271
1.330000	0.979571	2.396932	0.979571	1.922834	3.497660
1.340000	0.979416	2.397071	0.979416	1.924202	3.492080
1.350000	0.979548	2.397208	0.979548	1.923706	3.486507
1.360000	0.979876	2.397343	0.979876	1.923945	3.480923
1.370000	0.980341	2.397479	0.980341	1.923378	3.475337
1.380000	0.980630	2.397618	0.980630	1.923979	3.469778
1.390000	0.980440	2.397758	0.980440	1.923496	3.464282
1.400000	0.979570	2.397901	0.979570	1.924371	3.458881
1.410000	0.978052	2.398043	0.978052	1.923636	3.453588
1.420000	0.976077	2.398184	0.976077	1.925061	3.448391
1.430000	0.973983	2.398322	0.973983	1.925362	3.443253
1.440000	0.972133	2.398459	0.972133	1.924938	3.438131
1.450000	0.970798	2.398595	0.970798	1.923580	3.432996
1.460000	0.969959	2.398733	0.969959	1.924921	3.427839
1.470000	0.969704	2.398871	0.969704	1.924113	3.422674
1.480000	0.969745	2.399009	0.969745	1.925206	3.417527
1.490000	0.970021	2.399145	0.970021	1.925722	3.412417
1.500000	0.970589	2.399277	0.970589	1.925256	3.407338
1.510000	0.971490	2.399404	0.971490	1.926607	3.402256
1.520000	0.972945	2.399528	0.972945	1.925691	3.397120
1.530000	0.974976	2.399650	0.974976	1.926503	3.391879
1.540000	0.977511	2.399774	0.977511	1.926123	3.386496
1.550000	0.980208	2.399902	0.980208	1.926641	3.380956
1.560000	0.982662	2.400036	0.982662	1.926357	3.375287
1.570000	0.984201	2.400175	0.984201	1.927202	3.369581
1.580000	0.983997	2.400316	0.983997	1.926974	3.364044
1.590000	0.981444	2.400455	0.981444	1.926955	3.358922
1.600000	0.976715	2.400588	0.976715	1.927875	3.354298
1.610000	0.971107	2.400710	0.971107	1.926968	3.350005
1.620000	0.965829	2.400824	0.965829	1.928120	3.345820
1.630000	0.961385	2.400936	0.961385	1.927612	3.341596
1.640000	0.957880	2.401051	0.957880	1.927478	3.337238
1.650000	0.955341	2.401174	0.955341	1.927907	3.332719
1.660000	0.953677	2.401305	0.953677	1.927878	3.328078
1.670000	0.952701	2.401443	0.952701	1.928705	3.323388
1.680000	0.952224	2.401583	0.952224	1.928426	3.318724
1.690000	0.952016	2.401720	0.952016	1.929419	3.314125
1.700000	0.951931	2.401852	0.951931	1.929078	3.309600
1.710000	0.951810	2.401978	0.951810	1.929471	3.305152
1.720000	0.951518	2.402098	0.951518	1.929591	3.300784
1.730000	0.950953	2.402214	0.950953	1.930059	3.296494
1.740000	0.950140	2.402328	0.950140	1.929242	3.292257
1.750000	0.949298	2.402441	0.949298	1.929990	3.288022
1.760000	0.948734	2.402554	0.948734	1.930444	3.283739
1.770000	0.948691	2.402668	0.948691	1.930263	3.279382
1.780000	0.949192	2.402786	0.949192	1.930207	3.274945
1.790000	0.950028	2.402907	0.950028	1.929695	3.270449
1.800000	0.950836	2.403031	0.950836	1.930041	3.265936
1.810000	0.951210	2.403157	0.951210	1.931222	3.261463
1.820000	0.950839	2.403281	0.950839	1.931640	3.257071
1.830000	0.949802	2.403403	0.949802	1.931708	3.252763
1.840000	0.948425	2.403521	0.948425	1.931075	3.248513
1.850000	0.947090	2.403637	0.947090	1.932386	3.244290
1.860000	0.945993	2.403752	0.945993	1.931525	3.240074
1.870000	0.945212	2.403868	0.945212	1.931396	3.235844
1.880000	0.944805	2.403986	0.944805	1.931694	3.231587
1.890000	0.944877	2.404105	0.944877	1.931796	3.227284
1.900000	0.945570	2.404224	0.945570	1.931656	3.222917
1.910000	0.947034	2.404343	0.947034	1.931129	3.218457
1.920000	0.949421	2.404460	0.949421	1.931694	3.213876
1.930000	0.952741	2.404577	0.952741	1.931676	3.209137
1.940000	0.956873	2.404694	0.956873	1.933121	3.204228
1.950000	0.961413	2.404814	0.961413	1.932717	3.199190
1.960000	0.965678	2.404935	0.965678	1.932383	3.194144
1.970000	0.968732	2.405057	0.968732	1.933010	3.189289
1.980000	0.969997	2.405174	0.969997	1.932371	3.184794
1.990000	0.969703	2.405282	0.969703	1.932771	3.180660
2.000000	0.968774	2.405379	0.968774	1.933662	3.176762
2.010000	0.968089	2.405469	0.968089	1.932999	3.172967
2.020000	0.967839	2.405558	0.967839	1.933797	3.169185
2.030000	0.968182	2.405650	0.968182	1.933964	3.165339
2.040000	0.969306	2.405748	0.969306	1.933521	3.161381
2.050000	0.971397	2.405850	0.971397	1.933897	3.157307
2.060000	0.974329	2.405956	0.974329	1.934910	3.153145
2.070000	0.978078	2.406061	0.978078	1.933656	3.148926
2.080000	0.982541	2.406163	0.982541	1.934880	3.144656
2.090000	0.987607	2.406262	0.987607	1.934289	3.140315
2.100000	0.993250	2.406358	0.993250	1.934403	3.135876
2.110000	0.999393	2.406453	0.999393	1.934367	3.131338
2.120000	1.005800	2.406552	1.005800	1.934641	3.126705
2.130000	1.012352	2.406655	1.012352	1.934211	3.121983
2.140000	1.018875	2.406764	1.018875	1.934949	3.117152
2.150000	1.025337	2.406878	1.025337	1.935940	3.112196
2.160000	1.031501	2.406998	1.031501	1.935530	3.107121
2.170000	1.036656	2.407124	1.036656	1.934808	3.101986
2.180000	1.039951	2.407254	1.039951	1.935819	3.096900
2.190000	1.041100	2.407389	1.041100	1.936639	3.091920
2.200000	1.041145	2.407526	1.041145	1.935455	3.086994
2.210000	1.042125	2.407664	1.042125	1.936198	3.081987
2.220000	1.045799	2.407801	1.045799	1.935976	3.076746
2.230000	1.053056	2.407939	1.053056	1.936138	3.071125
2.240000	1.064280	2.408080	1.064280	1.936449	3.064940
2.250000	1.079879	2.408229	1.079879	1.936287	3.057896
2.260000	1.100409	2.408397	1.100409	1.937625	3.049427
2.270000	1.125916	2.408607	1.125916	1.937966	3.038618
2.280000	1.150166	2.408911	1.150166	1.936409	3.025780
2.290000	1.122083	2.409350	1.122083	1.937469	3.021163
2.300000	0.966869	2.409774	0.966869	1.938696	3.020834
2.310000	0.892869	2.410093	0.892869	1.938938	3.011788
2.320000	0.895091	2.410389	0.895091	1.939499	3.007997
2.330000	0.853926	2.410636	0.853926	1.940180	3.005042
2.340000	0.831815	2.410837	0.831815	1.940717	3.002190
2.350000	0.819583	2.411003	0.819583	1.940833	2.999324
2.360000	0.812953	2.411145	0.812953	1.941002	2.996475
2.370000	0.809584	2.411270	0.809584	1.940119	2.993646
2.380000	0.808320	2.411383	0.808320	1.940917	2.990845
2.390000	0.808285	2.411488	0.808285	1.940754	2.988082
2.400000	0.808720	2.411586	0.808720	1.941762	2.985363
2.410000	0.809147	2.411677	0.809147	1.941246	2.982683
2.420000	0.809293	2.411764	0.809293	1.941932	2.980031
2.430000	0.808999	2.411849	0.808999	1.940955	2.977393
2.440000	0.808233	2.411931	0.808233	1.941206	2.974756
2.450000	0.807031	2.412014	0.807031	1.941698	2.972115
2.460000	0.805458	2.412096	0.805458	1.941442	2.969471
2.470000	0.803630	2.412178	0.803630	1.941516	2.966830
2.480000	0.801677	2.412260	0.801677	1.942104	2.964198
2.490000	0.799739	2.412341	0.799739	1.942032	2.961578
2.500000	0.797941	2.412420	0.797941	1.942029	2.958971
2.510000	0.796365	2.412497	0.796365	1.941852	2.956385
2.520000	0.795016	2.412573	0.795016	1.943404	2.953830
2.530000	0.793810	2.412648	0.793810	1.941932	2.951316
2.540000	0.792620	2.412721	0.792620	1.942736	2.948854
2.550000	0.791317	2.412794	0.791317	1.943609	2.946450
2.560000	0.789797	2.412865	0.789797	1.942835	2.944098
2.570000	0.788044	2.412935	0.788044	1.942473	2.941790
2.580000	0.786119	2.413004	0.786119	1.943007	2.939510
2.590000	0.784139	2.413073	0.784139	1.943177	2.937238
2.600000	0.782260	2.413142	0.782260	1.942787	2.934953
2.610000	0.780621	2.413212	0.780621	1.942834	2.932640
2.620000	0.779326	2.413284	0.779326	1.942761	2.930287
2.630000	0.778441	2.413357	0.778441	1.943534	2.927891
2.640000	0.777985	2.413432	0.777985	1.944301	2.925457
2.650000	0.777953	2.413507	0.777953	1.943122	2.922991
2.660000	0.778313	2.413581	0.778313	1.943947	2.920503
2.670000	0.778972	2.413655	0.778972	1.944289	2.918004
2.680000	0.779901	2.413726	0.779901	1.943068	2.915499
2.690000	0.780969	2.413796	0.780969	1.942890	2.912995
2.700000	0.782066	2.413864	0.782066	1.943161	2.910496
2.710000	0.783077	2.413930	0.783077	1.944212	2.908007
2.720000	0.783891	2.413995	0.783891	1.944008	2.905538
2.730000	0.784421	2.414059	0.784421	1.945225	2.903092
2.740000	0.784620	2.414123	0.784620	1.942912	2.900676
2.750000	0.784484	2.414186	0.784484	1.944224	2.898292
2.760000	0.784018	2.414248	0.784018	1.943859	2.895945
2.770000	0.783223	2.414311	0.783223	1.944709	2.893645
2.780000	0.782093	2.414374	0.782093	1.945240	2.891397
2.790000	0.780638	2.414437	0.780638	1.945299	2.889205
2.800000	0.778897	2.414500	0.778897	1.945014	2.887070
2.810000	0.776957	2.414561	0.776957	1.944361	2.884982
2.820000	0.774921	2.414623	0.774921	1.945342	2.882930
2.830000	0.772895	2.414683	0.772895	1.944268	2.880901
2.840000	0.770968	2.414744	0.770968	1.945133	2.878884
2.850000	0.769194	2.414804	0.769194	1.944682	2.876870
2.860000	0.767615	2.414865	0.767615	1.945127	2.874856
2.870000	0.766243	2.414927	0.766243	1.945658	2.872840
2.880000	0.765077	2.414988	0.765077	1.944661	2.870826
2.890000	0.764113	2.415049	0.764113	1.944234	2.868815
2.900000	0.763343	2.415110	0.763343	1.944068	2.866809
2.910000	0.762759	2.415169	0.762759	1.945942	2.864808
2.920000	0.762357	2.415228	0.762357	1.945746	2.862811
2.930000	0.762136	2.415285	0.762136	1.945765	2.860813
2.940000	0.762088	2.415341	0.762088	1.946200	2.858810
2.950000	0.762204	2.415397	0.762204	1.945582	2.856800
2.960000	0.762469	2.415452	0.762469	1.945566	2.854780
2.970000	0.762846	2.415507	0.762846	1.945472	2.852752
2.980000	0.763287	2.415561	0.763287	1.946428	2.850718
2.990000	0.763731	2.415616	0.763731	1.945726	2.848683
3.000000	0.764116	2.415670	0.764116	1.945815	2.846651
3.010000	0.764387	2.415724	0.764387	1.946360	2.844624
3.020000	0.764488	2.415778	0.764488	1.945951	2.842606
3.030000	0.764369	2.415832	0.764369	1.945692	2.840599
3.040000	0.763994	2.415887	0.763994	1.946923	2.838609
3.050000	0.763341	2.415941	0.763341	1.946380	2.836640
3.060000	0.762431	2.415997	0.762431	1.946400	2.834693
3.070000	0.761326	2.416053	0.761326	1.947002	2.832764
3.080000	0.760124	2.416109	0.760124	1.946875	2.830845
3.090000	0.758929	2.416166	0.758929	1.946278	2.828925
3.100000	0.757835	2.416223	0.757835	1.945872	2.826993
3.110000	0.756899	2.416281	0.756899	1.947167	2.825042
3.120000	0.756148	2.416341	0.756148	1.947402	2.823069
3.130000	0.755580	2.416400	0.755580	1.946882	2.821072
3.140000	0.755175	2.416460	0.755175	1.947633	2.819055
3.150000	0.754910	2.416520	0.754910	1.946997	2.817021
3.160000	0.754762	2.416579	0.754762	1.947167	2.814973
3.170000	0.754718	2.416636	0.754718	1.947173	2.812911
3.180000	0.754768	2.416693	0.754768	1.947447	2.810833
3.190000	0.754909	2.416749	0.754909	1.946317	2.808738
3.200000	0.755105	2.416804	0.755105	1.947599	2.806628
3.210000	0.755288	2.416859	0.755288	1.948134	2.804512
3.220000	0.755373	2.416914	0.755373	1.947519	2.802404
3.230000	0.755246	2.416970	0.755246	1.947409	2.800318
3.240000	0.754823	2.417026	0.754823	1.948369	2.798270
3.250000	0.754047	2.417081	0.754047	1.947021	2.796273
3.260000	0.752894	2.417137	0.752894	1.948973	2.794333
3.270000	0.751416	2.417191	0.751416	1.948159	2.792447
3.280000	0.749675	2.417246	0.749675	1.948214	2.790607
3.290000	0.747767	2.417300	0.747767	1.948159	2.788805
3.300000	0.745786	2.417354	0.745786	1.948037	2.787034
3.310000	0.743833	2.417409	0.743833	1.947866	2.785290
3.320000	0.741976	2.417464	0.741976	1.947493	2.783573
3.330000	0.740293	2.417520	0.740293	1.948044	2.781882
3.340000	0.738818	2.417575	0.738818	1.947998	2.780217
3.350000	0.737564	2.417630	0.737564	1.947907	2.778574
3.360000	0.736525	2.417684	0.736525	1.948231	2.776947
3.370000	0.735671	2.417737	0.735671	1.949242	2.775327
3.380000	0.734971	2.417789	0.734971	1.949679	2.773708
3.390000	0.734424	2.417840	0.734424	1.948824	2.772081
3.400000	0.734016	2.417891	0.734016	1.948563	2.770437
3.410000	0.733760	2.417942	0.733760	1.949229	2.768772
3.420000	0.733672	2.417992	0.733672	1.949289	2.767080
3.430000	0.733769	2.418043	0.733769	1.948359	2.765359
3.440000	0.734055	2.418093	0.734055	1.949240	2.763606
3.450000	0.734530	2.418144	0.734530	1.948088	2.761821
3.460000	0.735191	2.418194	0.735191	1.948709	2.760003
3.470000	0.736022	2.418245	0.736022	1.949130	2.758152
3.480000	0.737009	2.418295	0.737009	1.949119	2.756269
3.490000	0.738124	2.418346	0.738124	1.949332	2.754354
3.500000	0.739325	2.418398	0.739325	1.949622	2.752407
3.510000	0.740555	2.418449	0.740555	1.949317	2.750432
3.520000	0.741728	2.418501	0.741728	1.950428	2.748437
3.530000	0.742713	2.418554	0.742713	1.950116	2.746435
3.540000	0.743346	2.418607	0.743346	1.948976	2.744447
3.550000	0.743448	2.418659	0.743448	1.949987	2.742499
3.560000	0.742875	2.418710	0.742875	1.950779	2.740616
3.570000	0.741573	2.418760	0.741573	1.949773	2.738814
3.580000	0.739614	2.418807	0.739614	1.950312	2.737094
3.590000	0.737177	2.418852	0.737177	1.949919	2.735444
3.600000	0.734485	2.418895	0.734485	1.951098	2.733844
3.610000	0.731750	2.418936	0.731750	1.948792	2.732271
3.620000	0.729164	2.418978	0.729164	1.949758	2.730708
3.630000	0.726851	2.419022	0.726851	1.949953	2.729142
3.640000	0.724905	2.419066	0.724905	1.950799	2.727569
3.650000	0.723371	2.419112	0.723371	1.949784	2.725991
3.660000	0.722254	2.419158	0.722254	1.950207	2.724416
3.670000	0.721524	2.419204	0.721524	1.950094	2.722854
3.680000	0.721121	2.419250	0.721121	1.949563	2.721311
3.690000	0.720963	2.419294	0.720963	1.949295	2.719791
3.700000	0.720953	2.419336	0.720953	1.949546	2.718297
3.710000	0.720988	2.419378	0.720988	1.950895	2.716828
3.720000	0.720976	2.419419	0.720976	1.948792	2.715384
3.730000	0.720847	2.419459	0.720847	1.949494	2.713962
3.740000	0.720560	2.419499	0.720560	1.950133	2.712559
3.750000	0.720110	2.419539	0.720110	1.950459	2.711174
3.760000	0.719517	2.419579	0.719517	1.950239	2.709803
3.770000	0.718825	2.419619	0.718825	1.950768	2.708441
3.780000	0.718086	2.419659	0.718086	1.951031	2.707087
3.790000	0.717355	2.419699	0.717355	1.951044	2.705737
3.800000	0.716677	2.419740	0.716677	1.952003	2.704391
3.810000	0.716087	2.419780	0.716087	1.950590	2.703048
3.820000	0.715611	2.419820	0.715611	1.951316	2.701706
3.830000	0.715264	2.419860	0.715264	1.951743	2.700366
3.840000	0.715050	2.419900	0.715050	1.951770	2.699027
3.850000	0.714973	2.419940	0.714973	1.950884	2.697687
3.860000	0.715023	2.419979	0.715023	1.952650	2.696345
3.870000	0.715189	2.420018	0.715189	1.951009	2.694999
3.880000	0.715447	2.420057	0.715447	1.950993	2.693648
3.890000	0.715767	2.420096	0.715767	1.951630	2.692292
3.900000	0.716110	2.420135	0.716110	1.952169	2.690934
3.910000	0.716431	2.420175	0.716431	1.952598	2.689576
3.920000	0.716690	2.420215	0.716690	1.951723	2.688220
3.930000	0.716858	2.420255	0.716858	1.951306	2.686869
3.940000	0.716926	2.420294	0.716926	1.951828	2.685522
3.950000	0.716904	2.420334	0.716904	1.952963	2.684178
3.960000	0.716814	2.420373	0.716814	1.952163	2.682832
3.970000	0.716686	2.420412	0.716686	1.951463	2.681482
3.980000	0.716542	2.420452	0.716542	1.951768	2.680124
3.990000	0.716390	2.420492	0.716390	1.951612	2.678753
4.000000	0.716236	2.420532	0.716236	1.951964	2.677370
4.010000	0.716071	2.420573	0.716071	1.951903	2.675974
4.020000	0.715886	2.420615	0.715886	1.951764	2.674566
4.030000	0.715665	2.420657	0.715665	1.951862	2.673145
4.040000	0.715406	2.420700	0.715406	1.952405	2.671713
4.050000	0.715106	2.420742	0.715106	1.952531	2.670272
4.060000	0.714769	2.420785	0.714769	1.952454	2.668823
4.070000	0.714398	2.420828	0.714398	1.952883	2.667367
4.080000	0.714000	2.420871	0.714000	1.953212	2.665910
4.090000	0.713580	2.420914	0.713580	1.952817	2.664448
4.100000	0.713153	2.420956	0.713153	1.953302	2.662992
4.110000	0.712699	2.420999	0.712699	1.952646	2.661534
4.120000	0.712238	2.421041	0.712238	1.953756	2.660083
4.130000	0.711746	2.421083	0.711746	1.953053	2.658636
4.140000	0.711216	2.421125	0.711216	1.951693	2.657193
4.150000	0.710636	2.421166	0.710636	1.951962	2.655758
4.160000	0.709982	2.421208	0.709982	1.952695	2.654322
4.170000	0.709264	2.421250	0.709264	1.953428	2.652898
4.180000	0.708450	2.421291	0.708450	1.951477	2.651477
4.190000	0.707565	2.421333	0.707565	1.952881	2.650064
4.200000	0.706618	2.421375	0.706618	1.953508	2.648658
4.210000	0.705637	2.421417	0.705637	1.952396	2.647258
4.220000	0.704653	2.421459	0.704653	1.954109	2.645865
4.230000	0.703678	2.421502	0.703678	1.952376	2.644481
4.240000	0.702739	2.421544	0.702739	1.953954	2.643103
4.250000	0.701846	2.421587	0.701846	1.952969	2.641734
4.260000	0.701002	2.421629	0.701002	1.953287	2.640373
4.270000	0.700206	2.421671	0.700206	1.953450	2.639022
4.280000	0.699454	2.421714	0.699454	1.953153	2.637680
4.290000	0.698742	2.421755	0.698742	1.953644	2.636346
4.300000	0.698068	2.421797	0.698068	1.953946	2.635019
4.310000	0.697436	2.421839	0.697436	1.954276	2.633697
4.320000	0.696847	2.421880	0.696847	1.953893	2.632376
4.330000	0.696307	2.421921	0.696307	1.954050	2.631054
4.340000	0.695818	2.421962	0.695818	1.953842	2.629729
4.350000	0.695376	2.422004	0.695376	1.953640	2.628397
4.360000	0.694980	2.422045	0.694980	1.954385	2.627060
4.370000	0.694622	2.422087	0.694622	1.954131	2.625716
4.380000	0.694294	2.422129	0.694294	1.954823	2.624367
4.390000	0.693984	2.422170	0.693984	1.954177	2.623007
4.400000	0.693708	2.422211	0.693708	1.953553	2.621642
4.410000	0.693433	2.422253	0.693433	1.954458	2.620271
4.420000	0.693175	2.422293	0.693175	1.955333	2.618892
4.430000	0.692930	2.422334	0.692930	1.954470	2.617505
4.440000	0.692697	2.422375	0.692697	1.954639	2.616109
4.450000	0.692476	2.422415	0.692476	1.954986	2.614706
4.460000	0.692263	2.422456	0.692263	1.955331	2.613294
4.470000	0.692056	2.422496	0.692056	1.954085	2.611875
4.480000	0.691845	2.422537	0.691845	1.954702	2.610450
4.490000	0.691620	2.422578	0.691620	1.953756	2.609021
4.500000	0.691366	2.422618	0.691366	1.953758	2.607591
4.510000	0.691067	2.422659	0.691067	1.954846	2.606162
4.520000	0.690705	2.422700	0.690705	1.954746	2.604738
4.530000	0.690264	2.422740	0.690264	1.955248	2.603323
4.540000	0.689730	2.422781	0.689730	1.955053	2.601921
4.550000	0.689101	2.422821	0.689101	1.954738	2.600532
4.560000	0.688384	2.422860	0.688384	1.954638	2.599159
4.570000	0.687599	2.422899	0.687599	1.954480	2.597800
4.580000	0.686774	2.422937	0.686774	1.954926	2.596453
4.590000	0.685936	2.422974	0.685936	1.954885	2.595114
4.600000	0.685111	2.423012	0.685111	1.954925	2.593783
4.610000	0.684317	2.423050	0.684317	1.955094	2.592455
4.620000	0.683565	2.423087	0.683565	1.954647	2.591130
4.630000	0.682857	2.423125	0.682857	1.955341	2.589807
4.640000	0.682191	2.423163	0.682191	1.954249	2.588486
4.650000	0.681557	2.423201	0.681557	1.954785	2.587168
4.660000	0.680946	2.423239	0.680946	1.954788	2.585854
4.670000	0.680346	2.423277	0.680346	1.955218	2.584545
4.680000	0.679748	2.423315	0.679748	1.956394	2.583241
4.690000	0.679143	2.423352	0.679143	1.956096	2.581943
4.700000	0.678523	2.423389	0.678523	1.955472	2.580650
4.710000	0.677882	2.423426	0.677882	1.956274	2.579364
4.720000	0.677217	2.423463	0.677217	1.956582	2.578084
4.730000	0.676521	2.423500	0.676521	1.955830	2.576811
4.740000	0.675788	2.423536	0.675788	1.956020	2.575547
4.750000	0.675009	2.423572	0.675009	1.956268	2.574292
4.760000	0.674178	2.423609	0.674178	1.956333	2.573049
4.770000	0.673291	2.423644	0.673291	1.956846	2.571819
4.780000	0.672347	2.423680	0.672347	1.957088	2.570603
4.790000	0.671350	2.423715	0.671350	1.955427	2.569403
4.800000	0.670306	2.423750	0.670306	1.956984	2.568217
4.810000	0.669225	2.423785	0.669225	1.955326	2.567045
4.820000	0.668117	2.423820	0.668117	1.956251	2.565887
4.830000	0.666985	2.423854	0.666985	1.955724	2.564741
4.840000	0.665835	2.423889	0.665835	1.956183	2.563607
4.850000	0.664669	2.423923	0.664669	1.956071	2.562487
4.860000	0.663480	2.423958	0.663480	1.956369	2.561377
4.870000	0.662274	2.423992	0.662274	1.956456	2.560280
4.880000	0.661044	2.424027	0.661044	1.957290	2.559197
4.890000	0.659794	2.424061	0.659794	1.956439	2.558124
4.900000	0.658530	2.424096	0.658530	1.956383	2.557063
4.910000	0.657255	2.424130	0.657255	1.955025	2.556012
4.920000	0.655978	2.424164	0.655978	1.956745	2.554971
4.930000	0.654706	2.424198	0.654706	1.956556	2.553936
4.940000	0.653450	2.424232	0.653450	1.956572	2.552906
4.950000	0.652219	2.424267	0.652219	1.956844	2.551880
4.960000	0.651021	2.424300	0.651021	1.957457	2.550857
4.970000	0.649863	2.424335	0.649863	1.956672	2.549836
4.980000	0.648751	2.424368	0.648751	1.957015	2.548818
4.990000	0.647687	2.424402	0.647687	1.955777	2.547801
5.000000	0.646677	2.424436	0.646677	1.957286	2.546786


==> test10_h-t.dat <==
level  t_L2_omega t_L2_chi C_omega C_chi
0 0.219005	0.188448 0.460331	0.33587
1 0.26033	0.16691 0.558185	0.368356
2 0.059088	0.0502994 0.116048	0.165975
3 0.0151937	0.0176594 0.0394757	0.0544146
4 0.00416673	0.00513701 0.019395	0.0158893
5 0.00109861	0.00132334 0.00961685	0.00410524
6 0.000290926	0.00033174 0.00478081	0.0010319


==> test11_h-t.dat <==
level  t_L2_chi C_chi
0 0.164664 0.330737
1 0.0825402 0.194807
2 0.02077 0.0510941
3 0.00484546 0.0120477
4 0.00124115 0.00310527
5 0.000308916 0.000774055
6 7.74401e-05  0.000193998

